The relief distribution problem with trucks and drones under incomplete demand information

Disaster relief operations often take place under uncertainty regarding the extent of damage across locations. In this paper, we study the delivery of relief aid in the aftermath of disasters when delivery vehicles are assisted by surveillance drones and the demand for relief supplies is initially unknown. We introduce a stylized problem that arises in many emergency supply delivery settings -- the relief distribution problem (RDP). In RDP, emergency vehicles, referred to as trucks, must distribute relief supplies on a network, starting from the depot to potential delivery locations, whose demand is initially unknown. The trucks are assisted by surveillance drones, which cannot deliver relief supplies, but scout delivery locations to see whether relief supplies are needed or not. The objective is to visit all location by any vehicle, deliver supplies to all damaged ones, and minimizing the completion time of the relief operation. We study two natural policies for the online problem RDP which we evaluate in two ways: the competitive ratio quantifies the performance in comparison to an optimal solution obtained under full information on damages, the drone-impact is the ratio of the algorithm's performance to the best outcome achievable without drones. Through theoretical analysis and computational experiments, we characterize the operational trade-offs between these policies and derive insights for the effective deployment of drones in disaster response.

==> ratio_vs_alpha_multitsp.csv <==
1.0074502563531078,1.0,1.0,1.019732131200051,1.018604246391146,1.036686302910388,1.1647904701634026,1.1332761606431503,1.145205589582914,1.1647826014467166,1.097372704703913,1.0673571194267948,1.0825772533944151,1.044407891516218,1.0521957491090035,1.0,1.0880538170969922,1.1738552778269178,1.1748433847103492,1.1782492583799875,1.1359259160189124,1.1359259160189124,1.0707663346852032,1.1358180427336968,1.1320974739051564,1.0,1.0378271672358852,1.0,1.088177982690992,1.0972081574659565,1.0,1.1326709174173182,1.0502812602221616,1.1362426896495923,1.0834174542813773,1.1611879831802665,1.1053805229248126,1.1611879831802665,1.1345526259655498,1.1288036341490646,1.0,1.0720858651293956,1.004650873434863,1.1625603241681173,1.0718449512575563,1.0,1.0,1.2094589759702326,1.1971342827632858,1.1971342827632858,1.0,1.1203160545404751,1.0,1.1192203704748562,1.1474835054127814,1.2025551881740062,1.0912703450132855,1.0996295911865814,1.1995482161351714,1.1995482161351714,1.0,1.0,1.1473066881072322,1.120265092456944,1.1252829894593708,1.0,1.0,1.0,1.2412034780679109,1.1833109973439455,1.0,1.0,1.0,1.1003998125209653,1.1144621555665584,1.215216435675425,1.0,1.0212695084098518,1.215216435675425,1.205632335598596,1.1470442346480736,1.1777845548526125,1.1470442346480736,1.133194002277844,1.0,1.0,1.0,1.0,1.0678713250817082,1.0666981609711244,1.0,1.0736613207044625,1.1300971657566274,1.227807160266413,1.2273546597208242,1.1120703012747715,1.1051329427957384,1.1617787689317174,1.1765764530979752,1.1120326628978356,1.0,1.1915971826136076,1.1352877833031745,1.2101799121493007,1.2101799121493007,1.0,1.0,1.0141835967142323,1.0852291955701168,1.0141835967142323,1.0,1.0,1.1401567065946143,1.1401567065946143,1.1329175873693724,1.106239940317896,1.0,1.1280080458878727,1.106239940317896,1.1278480200675882,1.0,1.1457837073366834,1.0429727762250902,1.1533241037749178,1.116791406684751,1.1998243798886028,1.1753896381448548,1.1998243798886028,1.1998243798886028,1.1359000479450947,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.211171025309492,1.1728646091701693,1.1727675735405696,1.0,1.136196684334882,1.136196684334882,1.0866604658614234,1.136196684334882,1.0,1.1377547334000793,1.0,1.1377547334000793,1.2396601258066529,1.0,1.0,1.0,1.1377119064908428,1.1377119064908428,1.0,1.157550876098813,1.1853879319395548,1.1603092675553637,1.1854781376016825,1.0,1.0,1.1942309316128725,1.1942309316128725,1.1939633309744453,1.0,1.0,1.0,1.197243095204926,1.197243095204926,1.0,1.0,1.0,1.1191873937068202,1.11191409936904,1.204257517921217,1.0,1.204257517921217,1.0528616117913157,1.0528616117913157,1.2368793469594608,1.0,1.2368793469594608,1.0193345036287682,1.2365225130514739,1.0,1.062541265598203,1.062541265598203,1.1287377662868978,1.1259040981666626,1.0,1.0782994793914782,1.0675707672218755,1.056874675131535,1.0562948599167916,1.0,1.0785854431696553,1.0777668571391936,1.0,1.0785854431696553,1.0,1.0,1.1448178549008965,1.1448178549008965,1.1358459816848963,1.0,1.0425248739472996,1.1668019456497591,1.1665687846620598,1.1665687846620598,1.0,1.0,1.1377922630790263,1.0799627195652388,1.1349123608860745,1.070707903396839,1.0,1.167685680935299,1.167685680935299,1.167685680935299,1.0,1.1741402883405938,1.078548459204437,1.0371468255741318,1.0830670084915328,1.0,1.1934496437612496,1.112162246945736,1.1149069868264077,1.1934496437612496,1.0,1.0,1.0,1.1601969327525523,1.1985000842416822,1.0,1.0,1.2002265938782732,1.2200429434050135,1.2203693028767137,1.0830381300692824,1.0830381300692824,1.0823258821271002,1.0340742777891672,1.0724144182625708,1.200202870923814,1.0,1.0,1.200202870923814,1.2217559713295043,1.0,1.0,1.0,1.0,1.1656213217914728,1.1128714101605535,1.2369297393940737,1.130827562735449,1.2041582141096272,1.1809982354577018,1.0,1.144258531211836,1.1431089538113584,1.2162275578178978,1.2144637288321631,1.0,1.0,1.2099744014566134,1.209950238582377,1.209950238582377,1.0,1.1803914921112217,1.164493575911955,1.180340199267773,1.16454726405855,1.0,1.0,1.1568001080947947,1.1672494946967926,1.1656813772577608,1.0,1.0,1.1937468519009091,1.0,1.1893908208109918,1.0,1.123008784151567,1.1171917356245888,1.1171891988530918,1.1144118785338915,1.0,1.0,1.0,1.1819538605924862,1.1864460146128704,1.0,1.0,1.117987167628955,1.120623416356684,1.118844623314473,1.0,1.0,1.136485661111407,1.1105989695317515,1.0574737214857772,1.0,1.0,1.022171458041169,1.1407336580616552,1.1777777219083874,1.0968157421518419,1.089631815308684,1.1119523674453287,1.1027111272380776,1.1199795713335703,1.0,1.1326210474209366,1.152411838469889,1.1072371177844251,1.119782315830234,1.0,1.0,1.1416977925433833,1.1804039695054065,1.1746512737712664,1.0,1.1388935315840114,1.1317191363113588,1.1112519068010982,1.1165513635700648,1.0,1.1864112987990636,1.196777632589853,1.2116329619328028,1.1799398706994941,1.1841683671341148,1.157306261488927,1.1392758179921794,1.1392758179921794,1.1511982047974891,1.0,1.0833605430140858,1.1735112518095767,1.1511620372242803,1.1754527308509988,1.0,1.0,1.1870257950693937,1.12945146810887,1.113077080769466,1.0,1.0738572328797298,1.197378846518453,1.1775581295872732,1.080442264647889,1.0,1.191106713564864,1.0735299310683022,1.1299246108402037,1.107411469146481,1.0,1.0,1.1989252519532028,1.1920976135604495,1.1920976135604495,1.1084071859766802,1.1879098199813938,1.165143765622496,1.150873919024337,1.1532368859162219,1.0,1.077190702153577,1.073703436496132,1.069874143530709,1.0815994428281992,1.0,1.0,1.0923619600528924,1.0823459376202638,1.058046079885752,1.0,1.1605511310397603,1.187809015333638,1.127875930231365,1.1118066659179737,1.1236685966192361,1.0780745653683321,1.0518033354363738,1.1525545292543142,1.0763055841543028,1.0,1.0,1.0604625406959767,1.0604625406959767,1.1345068341846283,1.0982786208818653,1.0,1.2049898367858385,1.182787061865577,1.1421544796066219,1.0000000000000002,1.1412198299546439,0.9999999999999999,1.1564756145477921,1.088697117332967,1.0543016524515625,1.0000000000000002,1.1879612968302065,1.218602489037179,1.0757728952993006,1.0,1.0,1.176192668561631,1.0,1.0000000000000002,1.0869894263189854,1.1550723089732486,1.0,1.1350992247750535,1.1267809407501994,1.1547605101768466,1.1018471741407232,0.9999999999999998,1.070608796350043,1.0259435671847108,1.0,1.0,1.1847674026267505,1.0,1.121603565794923,1.0,0.9999999999999998,1.0,1.0,1.0,1.0,1.0,1.1366413558515447,1.0,1.0,1.05899190100485,1.1741673010672171,1.1078617722087916,1.1045258649897902,1.1027763677536715,1.0703317575567497,1.201611254733984,1.0066145121357184,1.1619944478930824,1.164890510264898,1.003663181396302,1.1161170183421705,1.067087761872637,1.1281330206618139,1.1361961126563287,1.1602913529269427,1.0,1.0315725283749384,1.0105173315839018,1.1211247149586783,1.012881500774415,1.0759072661074083,1.1597651141212268,1.0282104015281444,1.1837967043690454,1.0,1.0,1.0,1.0758054249896774,1.1315554484729973,1.0009735502669541,1.0,1.0,1.0,1.042110564905455,1.079236977881135,1.0557862914824532,1.0,1.0,1.0
1.042828122355576,1.307206795268412,1.2519190919073024,1.258358153563231,1.2432388237337577,1.030938124277459,1.030938124277459,1.3620307195469137,1.3420158594286933,1.4166710744384041,1.2290207271130558,1.2810881023443033,1.305402972296032,1.2006412901460999,1.1878722816760245,1.3423986862972375,1.1141817771490987,1.4174213252487577,1.2784058569741685,1.3127182033188716,1.0,1.4044918928643098,1.0,1.3546373006942,1.3242823717914771,1.0,1.039138410626753,1.0,1.387404759695199,1.3812127697462844,1.3163341227759118,1.1344608440631962,1.3532704414900216,1.2546653274391055,1.175140414961842,1.2022022434794706,1.2054479348057905,1.177244648224883,1.2924366935290867,1.1570329729608513,1.2004323297789699,1.2101016614863345,1.0096095651823465,1.120988227785021,1.2284749337085663,1.0,1.3523676811206515,1.3193481059281775,1.2283267363127313,1.2326847913606949,1.2960581178416104,1.2741805989731825,1.3401362172969953,1.2341392872979509,1.2008513938398142,1.2722090111756386,1.2875215121385601,1.2810459409542243,1.3479852088199493,1.3786197666319218,1.0,1.0,1.372825234169097,1.2665499694425972,1.0884334347500728,1.0,1.1008736477649654,1.1008736477649654,1.2332896808594356,1.2563229031232277,1.3130397115787877,1.018546662744579,1.326129693172022,1.2479732418178988,1.166825137034413,1.2434062324045188,1.270056678720867,1.2306518999468148,1.2592400842616365,1.2317115121723723,1.2365933719651663,1.1664639519444893,1.1381241270843308,1.1172173520452966,1.1120425856387095,1.2598033694244561,1.0,1.0,1.287898226135314,1.2278613184898304,1.0,1.0812856040839898,1.3424288835918277,1.395232745124187,1.440753522711128,1.0,1.1607136719128797,1.2734905510810168,1.0,1.2661879631921524,1.0,1.0,1.1376397411603525,1.1376397411603525,1.1376397411603525,1.2488067685134674,1.2322589147020966,1.2287330370984908,1.0352530168307368,1.0394814048096517,1.377395797434693,1.0,1.377395797434693,1.425374421789217,1.4176286177938375,1.1015787455330734,1.3190516754570274,1.2618289907187064,1.2996715504262506,1.279009443068639,1.0477744867369483,1.0760183881279175,1.028276692787675,1.1128157415831876,1.0784990899099138,1.1562847937386946,1.0,1.330945409493771,1.3923096621997104,1.094756155784272,1.0,1.4137932311125117,1.4228302723322748,1.4099349872981148,1.3921630088955492,1.0,1.0,1.1620723953116203,1.0874018203418037,1.2417492983640313,1.0,1.1373817833169475,1.3877659227667285,1.3281028942834583,1.3468955858709042,1.0,1.2897749833089485,1.3905162711525354,1.2923993161599836,1.3442794922422596,1.0,1.398569331636369,1.4019415487465021,1.4700170642184234,1.3863932337704292,1.0,1.1623739990707145,1.2576460517348163,1.4266997476232097,1.2577774850773555,1.0,1.0,1.0,1.2760278038651727,1.1700966751513369,1.380440813617202,1.0,1.0,1.2003127954682462,1.3320991866258347,1.0,1.122033998178007,1.186313782388748,1.1943588910206857,1.1056978336639351,1.1689945035951146,1.1483816864314051,1.1544530029552278,1.337848547388475,1.2543187453749263,1.3947158839710578,1.0,1.0,1.4441136604436104,1.413649437009706,1.0,1.2662454816318598,1.0150162982840714,1.2480137435210497,1.1917783723811992,1.0,1.1014728462234533,1.1167167378056506,1.2334321886039445,1.0351301797858772,1.0,1.1210141422184907,1.2998917429917831,1.0,1.3018039231966356,1.0,1.2008081478070993,1.0475752691495008,1.3301375320122348,1.2127138272953764,1.0,1.418419277024835,1.0,1.32203809050575,1.2792362216070965,1.0,1.1370950339451131,1.211650227826438,1.1548697820177858,1.1197228786787,1.0,1.0,1.445364197309088,1.468047238298575,1.3754632750470603,1.0,1.343743753954864,1.1351163746130783,1.204470159320814,1.1314938735045859,1.0,1.4108708484559045,1.134670526870302,1.3015617138537547,1.296707244815851,1.0,1.3600450490614169,1.1715181910569887,1.2630352158361675,1.1649882990862108,1.1246422739946218,1.0802777576325606,1.1810104108554866,1.195057610689079,1.1446538610426342,1.0765379943209459,1.2306950557495704,1.0856090310863207,1.2448956275364094,1.2448561956633961,1.1831141493508635,1.4558821002721822,1.0,1.3945037451215205,1.3618467352852865,1.0,1.0,1.285586555361169,1.261142570737232,1.301268678374725,1.0021254154630554,1.1464000659609213,1.3481594779929997,1.275528820702874,1.230936153968174,1.0,1.3383728425222223,1.3907582745237097,1.3551065050889017,1.3479676380339556,1.0,1.0,1.4090238868325604,1.4091392129639078,1.4060747788260737,1.0,1.183885998264634,1.3762850330073342,1.2911922091458803,1.3767199150808196,1.1446500409720144,1.1640051625147065,1.1431153469143374,1.1154550099153913,1.1158497882153287,1.3990445144089552,1.3997894024308348,1.1888117607089757,1.1888117607089757,1.3066865907611727,1.0,1.0,1.260323996977654,1.2485719094695997,1.2396015569351024,1.4166520550772028,1.0,1.1272580695723697,1.2946183714531545,1.284378556723502,1.1233746897249948,1.1818832456811799,1.1643034986997285,1.116039185706376,1.1947871243959856,1.1524977278397,1.2296319175225443,1.1833888149303007,1.2997789411530196,1.2060194957896178,1.0,1.0,1.176945886375957,1.1805408998567017,1.196901946826001,1.1044172755244792,1.1044172755244792,1.273333158024937,1.248632363908609,1.2506919470987177,1.0,1.3081275038819107,1.212340367574908,1.3044011558602602,1.260750091054328,1.0,1.143273565086773,1.1152369325962483,1.1765522980062544,1.0636143107278742,1.0,1.1686994535603268,1.222798435042749,1.300800895131383,1.211421721802661,1.322544894990113,1.2804959571836532,1.2924917406963388,1.3031837774964452,1.3314233216900797,1.0,1.2305119206417037,1.1533733189797226,1.2042235643144226,1.143018655524576,1.0,1.2814785791690264,1.240327229432675,1.2426314012287099,1.108912629718294,1.287223411519709,1.214262081835853,1.306630552394635,1.3749357446123858,1.1959456461329219,1.2271619709258568,1.0,1.2622342628920487,1.182757775782455,1.131989592654213,1.0,1.2419485852580798,1.1035280773142322,1.22803924464777,1.0912464502277814,1.0,1.3829134753607315,1.4248325844002103,1.322310080424361,1.2736241413197198,1.0,1.2369082313239823,1.1863330860713124,1.1889404198175815,1.1525639221302113,1.0,1.3167416907546592,1.2564895504275697,1.1601049792446119,1.2025545377644251,1.0,1.3677437092191997,1.3022960767556948,1.2719613942834476,1.1403241008869365,1.211026943448121,1.4037671533114133,1.1452971504772362,1.2275043812538922,1.1603226825467106,1.268968247821265,1.3027756194545297,1.3075313010977756,1.1922790408804493,1.141007311185442,1.0,1.0816892782253404,1.129087968327598,1.146632015156743,1.0953274242420619,1.0,1.1546091025648697,1.2488033020456935,1.1808342775300744,1.1429892648774334,1.3010242517593384,1.1922513221540798,1.2464500595570949,1.0653584789883823,1.4079411314225492,1.2877925905339989,1.1322624455162063,1.104450886670478,1.2081107450008235,1.3131640512216407,1.2911009513939613,1.0321463099999417,1.2225731246768803,1.2044183479724215,1.1593154432471091,1.3523008747454957,1.0,1.0,1.1382409240518891,1.3628049850785393,1.1657072714964616,1.423337429870023,1.0000000000000002,1.2629644895170187,1.2020599173405926,1.277398619775646,1.0999805642929277,1.2177807685737323,1.28010413497284,1.3431351910684508,0.9999999999999998,1.3676350047419452,1.0000000000000002,0.9999999999999997,1.1305417240980067,1.243050872956591,1.3769971787990296,1.0,1.0,1.408589364749583,1.335441292548916,1.0950805781109831,1.0533247958576877,1.1075644681493213,1.0,1.430959229580571,1.0200539908941197,1.0,1.1854118658964832,1.2909901033833953,1.1800609096043133,1.1053221900832166,1.2072282992000634,1.1891991096335737,1.2430317018846844,1.0718877947264192,1.2513294525191965,1.0235087090179213,1.0307819315968954,1.0,1.0749356228995108,1.110126551845748,1.071374939623639,1.0153420695120208,1.1060226497694425,1.0,1.1369376156022444,1.0,1.1938049092230334,1.1363815358884881,1.0566811268960752,1.0,1.0,1.0538539234611637,1.0324215836325967,1.0494555773665413,1.10946925702344,1.0,1.0134167199668043,1.0511071697230576
1.1053898306631345,1.5684094330605904,1.61861845549506,1.3439412980688918,1.3241855711036514,1.8018574006295125,1.4569949291537478,1.899552423287182,1.8033336865432248,1.5531119472987576,1.187975053157325,1.3088770755434356,1.5683520180778958,1.4168650604494073,1.3623516353386333,1.0,1.8217852008303672,1.7347815126846333,1.4592493028052833,1.4900192150266425,1.0,1.5801911705874072,1.4966497314524643,1.4356058755877188,1.3637523931743345,1.0,1.051995038982013,1.4280020050241031,1.445542217987535,1.3603147299414944,1.0,1.5394017673917804,1.5281599255683724,1.5509086066344513,1.4536498311641564,1.0,1.5290468791928769,1.492513856648477,1.4988228737250144,1.330805931581682,1.0,1.0298316831847276,1.5201675551496865,1.225395138953748,1.2041899461793386,1.0,1.432097603846246,1.6024615982231865,1.359876272373761,1.354054318051382,1.378371212672641,1.3960475789693998,1.5172763904071667,1.3198413968016702,1.3968600321058613,1.3244850291798778,1.3882687151789843,1.4689757677713584,1.399710119876957,1.382821425587109,1.4644698445335176,1.2984966887972424,1.257683818571108,1.219424851541937,1.151520508150598,1.6368071892554732,1.6831399405132734,1.5466564129324156,1.5998172459974926,1.3580327027029704,1.0,1.7562354594639968,1.6572095648105596,1.5372553100801938,1.3641804808740445,1.2838483289005926,1.2266801876688864,1.5441806709500892,1.5476731135859798,1.46129970618044,1.3719984045259854,1.5393639226263125,1.4898265247632931,1.3983194184512633,1.3827881675321771,1.3486447815618288,1.0,1.238903373247225,1.4913485797994115,1.4012118790983215,1.6879764205654693,1.6466120277768108,1.4070905419029696,1.4409416571777771,1.542232499491325,1.0,1.2782126217826646,1.6212200153314695,1.4383015461706044,1.4009273785951066,1.0,1.0,1.5936434350673232,1.4635376065467558,1.4631196631109251,1.309218817134802,1.7823135489550892,1.577595274348905,1.6146513269696448,1.411409555562904,1.6900577492265239,1.8521445248013142,1.7329275266783544,1.6630601855379796,1.5807973895948104,1.143058064992934,1.508903528802782,1.545751297936207,1.5091151981426514,1.3901726473609821,1.440012085009792,1.5991247622960636,1.5277625357716194,1.415841976923709,1.346504221545529,1.6811592315580088,1.833741942519476,1.4318787786275209,1.4739287400018455,1.5042092629895865,1.740969806165569,1.0,1.5817307812575558,1.566148541187925,1.5292917221894802,1.6716918946474058,1.2679159053550266,1.5101564779663288,1.464727499895499,1.4585228296716228,1.0,1.3494402427055734,1.4908923072317317,1.2480183262357794,1.2367036286216568,1.0,1.4873211597759894,1.3269923568113458,1.3923694915034759,1.3212347155410897,1.855127479725634,1.0,1.3968081413593882,1.473470367564408,1.380206004726207,1.0,1.0,1.8601231972443428,1.514536230271192,1.6663374592187266,1.0,1.6086030644329374,1.5040045195196348,1.4339457508297733,1.348038311161748,1.6956426825617905,1.27246291936112,1.917554387564543,1.6722353645265313,1.525410503822943,1.0,1.8388846274229245,1.5769117022586427,1.659549267133561,1.3605033767857249,1.0,1.774334788423212,1.3655816631235345,1.4229892622769034,1.4367463952898871,1.0,1.8756044736456756,1.395648906216958,1.3584583262773153,1.2614381672585815,1.661406886259852,1.5401641504271302,1.707263122255785,1.5024614944528294,1.4302249828562492,1.0,1.341945310647853,1.500398358310721,1.559125906297741,1.281846380502852,1.0,1.4926402986439449,1.3724723376413528,1.5509077869487087,1.3891099597512866,1.3426762701512123,1.2220749459266822,1.5283656461632114,1.3250438382839638,1.2953324175008312,1.560512268161297,1.0581942625160121,1.7447341709293342,1.392400703250832,1.297640926143772,1.0,1.665000228558124,1.5849501695234982,1.3740645486282654,1.330902884804601,1.097225254773244,1.356680711697698,1.4111805620005489,1.44195984850898,1.370625037516518,1.0,1.5488090445162237,1.3532345945083204,1.4255366890770818,1.3534429590211112,1.0,1.4874530400206862,1.6149854352066733,1.5628829949491,1.3545671457240525,1.8015253306222025,1.7522773165850638,1.5342028279424056,1.3754584696828605,1.4208683416140646,1.1770696257727615,1.480209909290244,1.4586723243532307,1.471263185975335,1.3917535326324466,1.730245537673488,1.6810910403296389,1.8004116346963444,1.4158374457505936,1.46943389407683,1.8313813675538182,1.6672913916997174,1.5199546547085896,1.4527424965230147,1.4181132699091128,1.4678176375994052,1.6118611292956821,1.564240636252146,1.4450699218621665,1.421946691176697,1.006086507658412,1.4824209549556564,1.6195135039612736,1.3087287760801953,1.3021329329051288,1.0,1.6354289495382248,1.7107077095846057,1.392687579944441,1.522955200456416,1.6298728468709875,1.368974311456434,1.680611010947793,1.53877504542143,1.5317846894980103,1.716904812868748,1.2432965159926868,1.4291383595757041,1.5340861916292312,1.4133929081764272,1.0,1.467008940083766,1.4816306321884847,1.4338406483698192,1.3969167336953268,1.8104572029798993,1.8817895728150658,1.4342043229460621,1.5341990054031853,1.44684730772821,1.4761762715025575,1.304107444457275,1.2628195314671933,1.4160673106696169,1.3776037730532755,1.0,1.949150929880274,1.7339734870276169,1.459109059546567,1.468014353244634,1.2908137797614423,1.7038589059201878,1.1850659638633283,1.2615063610333572,1.263331674747336,1.4443429694880785,1.494423917296114,1.4955782198162748,1.3678999541030448,1.2837864765439815,1.5485329031422572,1.6392696964046294,1.529258989823775,1.4127740602350392,1.2847622905269593,1.1342715788667133,1.6647172832194477,1.6472380870452408,1.5462764346468088,1.3321441986494782,1.6164895867265394,1.466376729766269,1.6152547943683369,1.347682750015523,1.286465706370995,1.0,1.537430307421401,1.2450168047402992,1.2266983729634526,1.1801897835977866,1.2159976111024944,1.4977369213072846,1.4808563573344948,1.6178008929972487,1.3108451911727599,1.6386509602725414,1.6238732141098988,1.5641391553165227,1.2447657579383034,1.3126362881114897,1.305643831449055,1.49890158924048,1.292369800212371,1.305198667206545,1.2315670538059442,1.4926184558183244,1.6137444010910833,1.2880961308455825,1.3649614937918417,1.1883174727892167,1.4041414909497427,1.4187001026790054,1.4447776858044903,1.3635184555301794,1.1644281248836454,1.601947617720853,1.4413826756452575,1.3211153707400094,1.3181743375600672,1.216338624284519,1.0,1.5350963394443318,1.588975048957286,1.44079563018911,1.18779630879794,1.0,1.5906840862121705,1.6865269722950915,1.3814593441899914,1.3017895460685263,1.0,1.3579964633870953,1.2728739663923738,1.3495564872135943,1.3068992616391584,1.4824311759231534,1.1959727732691658,1.2626613559101223,1.1844397323455766,1.2167017672540876,1.2791182328704003,1.228865039616894,1.2380692014145132,1.162516914657639,1.16681086777977,1.2655270423478493,1.4189979894004845,1.3002363742712535,1.2705135581814262,1.1462267089728198,1.4468603864421454,1.4274743418993814,1.5419250114124041,1.1341777691852208,1.0908403542466885,1.0,1.56725798989094,1.4435879533450249,1.3746644666942573,1.250840422069137,1.1429801242736621,1.3621701326271178,1.2394741745768318,1.2581961342621006,1.2077432518863238,1.6270093912456773,1.4220554655291937,1.6896336118947808,1.2410436307164545,1.6748332912600794,1.7321341347349515,1.4518943342410486,1.5475199738423377,1.2875166683743322,1.896097372997514,1.6150151570061648,1.5323742725949303,1.5029015822790992,1.5319925577462155,1.775678459233108,1.3969246901908212,1.0,1.428607689163791,1.6034121334960199,1.3709926112868747,1.24718398353702,1.335415013811308,1.5973277279340388,1.4825661822403728,1.2476703030513951,1.3215941972305252,1.6210130682100636,1.563342055174661,1.2711588426724894,1.4274847645808735,1.6802490506783498,1.5147506570255656,1.531005521811494,1.267421874361131,1.7794170629272859,1.2435757027344017,1.392268423102847,1.6060467573919472,1.7206909037186946,1.3519453543067128,1.4154905619776197,1.2758706447251842,1.0097243231324402,1.1583712461912703,1.0,1.0720960116155571,1.714627727979885,1.0,1.4733040619510547,1.6133654419683012,1.2177719173031913,1.0415247227819011,1.4512127411526738,1.4045569193073726,1.1846854133344051,1.2769727589359852,1.3256055192459244,1.036266550085151,1.2948082071979126,1.1455734158237851,1.0860188324033533,1.1164917384123205,1.7863273010363308,1.0178980098455386,1.0,1.6855635407315757,1.511565636618833,1.6647077434981639,1.4192194366417723,1.6201331561192642,1.6552465556999154,1.9113039211213028,1.633807201351363,1.609706037630649,1.0,1.5874123156865625,1.6424116948371443,1.8934117838589202,1.8074008802140722,1.5671716525234198
1.0,1.5668947784570424,1.5166816760773318,1.3302100082242398,1.2540831892307787,1.7143530573716563,1.5415098906728206,1.574496774201506,1.5100799682789696,1.3948040770563304,1.5475175375379011,1.2586994170295858,1.3867036711642469,1.3490631175217462,1.2206077258173675,1.7306263257675294,1.6998959997601637,1.520562110365266,1.3024227179217955,1.3115266512315926,1.3133048917690284,1.5063826907544011,1.558424608208198,1.4633689751447747,1.3403533681194923,1.0,1.8004680931775086,1.5879459718749016,1.493078660891701,1.4267260939803208,1.0,1.5325076338239731,1.8086429588756947,1.5128363188268144,1.349716768572551,1.0,1.4360564417964286,1.337818106404499,1.2572504257806068,1.205536479757,1.5851656043719637,1.4898082211206989,1.5510313643658098,1.2174419381999808,1.1958936891042031,1.0,1.422784536951926,1.4690303976606605,1.297024150115823,1.2603733711964766,1.0,1.6155216145688667,1.449245384024468,1.2327125186700536,1.252425324009743,1.0,1.5525623709305771,1.6205080679574024,1.419027287326891,1.4028701332934816,1.6643910869960057,1.7165174700854549,1.2330681668411496,1.189879829922659,1.1525612046633757,1.864284050418257,1.5206993274289502,1.693554336589759,1.459281868500658,1.2788883117335152,1.0,1.4710176430344302,1.3570397072620273,1.2780971406571515,1.2125852997166353,1.0,1.349421166325676,1.4060870379173165,1.4060307241371943,1.2828716124158643,1.3220631048449762,1.2464320151661317,1.2392568398747148,1.2561109678168445,1.22527710624183,1.0,1.0,1.7613874221114811,1.4108553128326438,1.3702837817769002,1.9299804848577702,1.5832859378865538,1.6455030668763277,1.3608854546695797,1.449604761762509,1.53470695474926,1.5267081902397175,1.3192914554655395,1.5126525023339827,1.1777114803304976,1.7362854356992168,1.6310453621881973,1.509649990785143,1.4084010741336153,1.408284446759398,1.0,1.614463924523011,1.4900385236497717,1.235012965669619,1.4410091075940479,1.4513704958411873,1.6824255296247934,1.4965248974586216,1.3407712715051854,1.3670962121862882,1.0,1.5946974530769291,1.4376305184521703,1.4209391789187598,1.3107121478024581,1.4492693145660573,1.322917256358209,1.567760937796149,1.3242453796826426,1.2465909815172724,1.4228526991123254,1.7611506846943332,1.2671704365779848,1.1931975429822814,1.3396810490101387,1.8294914806733305,1.6688225107955548,1.5289029764005932,1.4204807119028982,1.4099185938762386,1.8609931213773732,1.555191984234201,1.292356246713304,1.2591260236628212,1.2535734766406492,1.9228682780117334,1.500832064944326,1.5739077353670539,1.404802025685329,1.4006022142391386,1.0,1.5090916665281902,1.4169833906007672,1.4780571847451676,1.416014573154075,1.7855680441456316,1.0,1.396016356423457,1.484493160852164,1.3905157761633857,1.0,1.6307397034309892,1.538998371834293,1.2849993324637148,1.5295116703403768,1.0,1.7591922779134592,1.569228207892676,1.2554387370762108,1.1705063974075638,1.5299785733772195,1.6607463419803943,1.6572007473429586,1.4887191323809827,1.3948114894667352,1.0,1.597304515930836,1.3222757225306865,1.347522659894262,1.1791273126211175,1.0,1.7098950581512313,1.3442301711478086,1.126354069230019,1.1438420812179808,1.5347545817676556,1.8015419177321463,1.5375387028604441,1.386012260244535,1.3598757028711892,1.5815671947696262,1.2967944313121018,1.4019632855426847,1.2880517752715566,1.2321713810832406,1.0,1.301490070117179,1.3834440962438457,1.3010060191459656,1.264486243035721,1.0,1.3720635691349112,1.3685505735317933,1.5365290927499768,1.3097431836124254,1.434012155307778,1.5675231872238629,1.4724244517628196,1.3403258390315067,1.1909743892640277,1.5966015776937348,1.5432256857065005,1.6548290578030236,1.405920405249279,1.2993676763323894,1.0,1.3951683007345423,1.2321606488801746,1.205137035706627,1.1662721546744401,1.1402335418151786,1.764310684676287,1.3275694808087808,1.285073695721322,1.3113106156594436,1.8094223473597635,1.2978859447464193,1.1436997298607499,1.208018270902499,1.1432241138616328,1.7167997382839812,1.4458293785734082,1.5171695387542088,1.4621094159524752,1.300783629474422,1.763764497204435,1.5823236853641718,1.7119528584227375,1.2625434850159065,1.3042255417452293,1.1239345318750542,1.1922003323094688,1.0826559267742342,1.1093948062328804,1.1163188006253961,1.5236124969741502,1.4787037058806163,1.4408047401836803,1.228309235094573,1.2396558728751788,1.5555748537197862,1.52037265717825,1.6027677430987393,1.3936705776098324,1.331027943782767,1.7081572161049492,1.6467947220961638,1.7898914353669342,1.3614887819571395,1.312130330661134,1.1541832255695736,1.5309430552522028,1.3327378310435556,1.271464428294996,1.1960182889631845,1.8861643700444197,1.4798427370247538,1.4232067045195724,1.4722234653258055,1.3616545461759693,1.9879518065283577,1.5527751549087505,1.5298468024871648,1.4620876486282062,1.4599778742492748,1.9150011710769193,1.9237976821631493,1.51443509802743,1.4889915415763888,1.4670667658601897,1.3143971072281582,1.3720411390638698,1.175084560597788,1.1560410213099779,1.1417224746692864,1.4684242466202453,1.5161313924440978,1.4443417634015336,1.4308120407125908,1.3132638522820317,1.7047096471405947,1.4383116315119282,1.3235915593080447,1.2821392479866502,1.2571315095379725,1.0,1.6509136557969937,1.5398982055745223,1.3108574260333243,1.3532057021149124,1.0,1.4651037534587956,1.206749089275441,1.1195830405650502,1.1098604338120508,1.7557317313067329,1.7384311694856323,1.4474129070921455,1.2427572573169008,1.1925517326079664,1.6171180909062237,1.704530950474681,1.4297462713851605,1.304081855792871,1.2240155160204913,1.8115717175223223,1.6543902325007724,1.425421746249523,1.3555217082404847,1.2578485235771362,1.9165852479091816,1.718520760190268,1.6053166982909461,1.338403588586278,1.2660357172418988,1.3853007588544959,1.226773069541956,1.1149222836918344,1.051871447724288,1.085300641756514,1.3053782330612078,1.4478785290575602,1.3389744671491028,1.302911055233698,1.2059569124878697,1.6038016045318602,1.6567348786390226,1.53500918386402,1.3758933619600262,1.2922197882951727,1.666054194138692,1.2875404849402463,1.1900009465977315,1.151736342669634,1.1377344353136427,1.6990500545253724,1.289727013426939,1.2003295042995756,1.161748743088308,1.1429920622231236,1.0,1.409561869428395,1.379480596428403,1.2367706339857194,1.1949463348138687,1.6113253237639733,1.7045950152955942,1.1953633307557476,1.0635223010480994,1.1373431354524937,1.6212654520849175,1.461132901058044,1.4412509190969893,1.2787637141315653,1.1069532689171997,1.566319656275266,1.3592795461138167,1.47286803553672,1.266764735734818,1.2589172213921682,1.8089341462933899,1.2219760650598668,1.2300055893532151,1.1682146003469136,1.166340368081584,1.7203008784051341,1.3924123059232718,1.2572685710656903,1.1575914183904152,1.1865326263884572,1.3806691456008147,1.3409770755920638,1.235519885124707,1.18767458899379,1.1523363765255263,1.4573265451551718,1.2955023588724943,1.5004745599270928,1.2839570032496241,1.1593791131029898,1.390806905237945,1.160138736122821,1.4847342052952877,1.1645621007490932,1.1192985622763152,1.3463145133806886,1.3537593391725866,1.1658539484318944,1.151646653280142,1.080214113326183,1.7630122609122316,1.2672907036207306,1.5192503490778695,1.2091231207452409,1.1599720804088522,1.5252800920510017,1.4428020235171213,1.3158436431244396,1.5483349608379375,1.4897835225230531,1.558907945879249,1.5952259191851887,1.233359078616604,1.4571508984355888,1.4340862901487845,1.3351195386995491,1.2670346405270922,1.6518359495688197,1.5813885640989414,1.591840492901035,1.2860913803116667,1.5538744801500342,1.6157793323336862,1.804236399013824,1.388962273051655,1.4505485781442702,1.6451462605828933,1.8474061060196603,1.5238991214860866,1.3739845631960623,1.4987775551651072,1.6348983243724986,1.4046003702135352,1.4339513314868464,1.5227806309501852,1.606514853763801,1.6668589136161647,1.6236217872508047,1.514455336034456,1.5091083340335203,1.3151929509792901,1.538880634814964,1.745026735647955,1.671232999923681,1.5428403945301172,1.33186164872845,1.8759319422259375,1.7137590649712746,1.0,1.3615478811090103,1.3731256698365983,1.6355903647477865,1.017023686377992,1.337896068051809,1.3246376471937262,1.1559448023493857,1.4282370091149832,1.2374881553419557,1.423086333323571,1.53715107675296,1.7865700253174048,1.1300358106139747,1.6988587578572039,1.3320621300248452,1.3717578558802637,1.4940525918354524,1.0,1.399560819085128,1.6070100761916646,1.3142854440837501,1.6186129118233592,1.1948607940241498,1.8035911846718002,1.2561774742907033,1.5220293433446968,1.5176684501492315,1.6544048100237287,1.7301261415871556,1.6059524270407408,1.2513673000872696,1.510392669313084,1.2791816293113465,1.5735436278497683,1.5743374880189767,1.4109492861071729
1.0,1.3235263991614334,1.3282357800868345,1.2415489670944047,1.17051477097249,1.3581721492247232,1.2502809113193765,1.2959956669004578,1.1863419538494682,1.1958369495080443,1.3572830691293787,1.2645833124637136,1.1516755863992105,1.0868482160507735,1.0683431993620682,1.4602459960804635,1.3827915277048062,1.3073732316100517,1.1904874694381586,1.1736588651761544,1.0,1.246247602767204,1.285542152906801,1.2781429583261754,1.2030247773931189,1.0,1.4089433760596901,1.3042317045233338,1.2271745960688196,1.2298200475781058,1.8626698151131984,1.2774242354836869,1.4727190367795047,1.2251668839570544,1.1642764501131961,1.0,1.2913999335497495,1.1730063581319152,1.2411810771258838,1.1535103034709553,1.431615622929622,1.2616051250764726,1.3151151461985966,1.1132708034560206,1.2240885639172963,1.0,1.2979964180085792,1.283294338972698,1.215793599026862,1.2175019903677118,1.9199186134091017,1.3077800497992649,1.3055551209708591,1.1379404550631014,1.1737983393904745,1.7938293913219447,1.3219966891441393,1.3365075964083757,1.2339082332827662,1.2505803140524603,1.8617878361333806,1.4283072683672027,1.2507732049818614,1.1842204244209116,1.1296518582656048,1.558364165115272,1.3279956005861568,1.4724894350003412,1.2380065873893447,1.166098143264548,1.7239857861793277,1.3115190770763931,1.2852951705866031,1.2195757168002923,1.1525946661031785,1.0,1.281450228367705,1.23963030731586,1.2681874698046194,1.203001853856503,1.2219776438380963,1.3272845165799572,1.2948491089892176,1.2336988402067026,1.2683879055950222,1.969713812965319,1.0,1.4157030777995498,1.2630047709945367,1.2469148841548623,1.5131198131494714,1.3204857338285445,1.5646239954960532,1.2518267284920226,1.2869387281589248,1.8140838629359266,1.3888317217945507,1.1827660548008458,1.1480351369037298,1.1914329357844222,1.4718106131392468,1.6615845061090204,1.342114200045063,1.267368722785586,1.267292370116454,1.73453217524662,1.405057108048176,1.315975511163321,1.0199926924020615,1.2236921873786284,1.3228268472207223,1.3589033214742383,1.2571380522222722,1.2477190793687574,1.1952680322014244,1.0,1.3166196915229402,1.2098697984038604,1.2551908207832327,1.1612172927048752,1.776101929591252,1.0911513074029384,1.2892543539106665,1.1230489867738265,1.149899075985233,1.2735955763806313,1.3130046941855082,1.1880709098479474,1.2592409295732865,1.1957403385855505,1.4412443478702053,1.4281729646635184,1.2945618838362274,1.2564415948583736,1.2500000000000002,1.484476340360941,1.3124036348736658,1.0894268961436833,1.0759415536147268,1.1086071381012266,1.4936397162009878,1.263871152035989,1.306146899614881,1.2513779298471264,1.2486304853766155,1.0,1.2936579385841014,1.2757831552839698,1.2697459225530814,1.2481136579506382,1.4229939012265267,1.6729842603437521,1.2531357158936574,1.265257033018089,1.2480985818320933,1.0,1.3016368227268018,1.2885220659932233,1.299766285529029,1.2860721440310485,1.0,1.4830652957453472,1.3308555483270141,1.2574833542060782,1.241299548404082,1.2810308701744773,1.3440524007358083,1.3422062000540316,1.2401395919628206,1.2104701684426384,1.0,1.383389659403784,1.2803991852865342,1.152452372875104,1.1327109123475692,1.0,1.4404876962070239,1.1320318758550345,1.105272784916355,1.0468934036522084,1.6243071680283332,1.4449150791451586,1.265288630930201,1.2870228897559823,1.2550881314964286,1.3189186450993569,1.1711399985639375,1.1475192145797757,1.1683028518098013,1.135472076009481,1.0,1.0760728475290646,1.0984501140944631,1.12115637674113,1.0663369595279857,1.0,1.1342762994371838,1.1535267302361427,1.2809341591028869,1.1429998388436584,1.889137434795756,1.378544681277952,1.2900432991438797,1.27765322832472,1.1537184229101711,1.3436267337151213,1.367833412660848,1.376055103609263,1.3130956360451627,1.2473357072434563,1.0,1.3281144557006375,1.3125101429145283,1.2094324966323617,1.1621364862031383,1.0,1.4100132462718489,1.1836752926231142,1.2026312435548474,1.1808911293557438,1.4752491654698596,1.1638254057499555,1.0999509866543944,1.1891656225934366,1.0963103793407682,1.4025885308446662,1.2996876797081864,1.28581560737311,1.2973961125591538,1.2176356992693462,1.420946565491562,1.3809389183598375,1.3938034965180082,1.1187332527276856,1.1226531542871874,1.6783165923462253,1.3194929201119416,1.1461116422115751,1.2802872819282745,1.259557561386217,1.2281804849770734,1.2491603540093972,1.1815077582639324,1.0628654066914451,1.0607469296200103,1.2403310049391392,1.321489187720423,1.324084515497655,1.175762192073051,1.1599251925054082,1.763779504069912,1.3755630311328941,1.4618908398575816,1.282097268526358,1.251102333796387,1.0,1.2796472562853114,1.3043115386716402,1.2089616838577273,1.1919962983827141,1.4841208855771333,1.26318466850127,1.2751467880587728,1.320627470920658,1.2398073871098738,1.5008366348567395,1.2802262687182653,1.269086016481796,1.234617212529325,1.2335460101604236,1.466375963032309,1.4695502913867733,1.2670543649858308,1.2544572279807755,1.241862427050132,1.3903795948999467,1.3101466548325553,1.2000116643698677,1.1784431694742792,1.1636060272370459,1.310263215054578,1.3743897185028957,1.5885165952767024,1.266845003673376,1.2086466514266248,1.7030861675025162,1.8289973703244498,1.1641491402353092,1.158399534895264,1.1531757404627558,1.6442303824244486,1.357436159226302,1.3055844919394475,1.2586750902371036,1.189338850457176,1.7140460358458651,1.533171935006526,1.26363803500583,1.1619491739808991,1.1559828751063397,1.6162483477296559,1.5012185762745986,1.1947941361211283,1.101748563468815,1.077512535772951,1.366310241623821,1.4181969488544093,1.2489683389613147,1.208887256893271,1.2064862355562223,1.5307720138446057,1.232811079785542,1.2090504593790017,1.1310516124070613,1.1244625580125682,1.5868722058102231,1.3862215026696234,1.334068494145626,1.174515128358499,1.1583464417146287,1.6658506261209947,1.334011196897152,1.2491194969795127,1.1912419734417246,1.1714928433297205,1.5054285005491919,1.2143923551347415,1.1558183503592065,1.1894091426081401,1.1260631994925405,1.6185384939647571,1.4844085202961534,1.328605544545348,1.2591592117929735,1.2214381435662305,1.317018530445651,1.2784613078982154,1.1876823382062716,1.2049278445436742,1.1360427390511671,1.788442753449065,1.371021080712793,1.2415709454885195,1.1553381617433092,1.1552692448958324,1.930243953782651,1.2921913855624603,1.1721851012793485,1.155352935401069,1.1197164302756564,1.4734835171227822,1.8616915086634247,1.264769387902771,1.1652889226965575,1.1610354011286323,1.7564330248311895,1.1595849953029287,1.255963851783785,1.2061448380123685,1.108735550451225,1.926859561401225,1.3209146991923117,1.3004487484415452,1.2453252678849582,1.201890194876714,1.3247457197877692,1.2716810489397063,1.1911829106293579,1.1490118331833195,1.1455327480312736,1.4205614499644927,1.2353410439441141,1.1850238569432332,1.1338591850389341,1.1068191379456942,1.645497732548254,1.3804550705505414,1.1074874514294244,1.1009144916108238,1.0887024012478776,1.4361729308481208,1.167444241891757,1.1695974255432864,1.142447281746453,1.114652660272607,1.3945650570278147,1.2387762237639277,1.3555006383061101,1.134181972982636,1.0853806067932885,1.9008994807305886,1.3460963719699213,1.2729055900569306,1.2439709423310639,1.1602491516741469,1.6218386691584612,1.2906281210224535,1.1378842405586238,1.1568992818746822,1.1477929591767455,1.2958053886306926,1.381507636111638,1.2867296549367757,1.2941048748350998,1.3545999381429688,1.2753940696525137,1.4193972266915669,1.0382915682057,1.2173645966538336,1.2437950611007753,1.4852519799439228,1.355156894876309,1.5176186992940688,1.3146299147550546,1.422476586520087,1.2811123784712453,1.8055093375850018,1.3199766565866238,1.2791566503829355,1.3966153464480353,1.2106170297187686,1.5941452244380767,1.502365357632822,1.299948394227609,1.2595248205362843,1.3187089609105982,1.4113685708182557,1.1630329414153697,1.369730964460631,1.2512345679738777,1.3220747074091204,1.3598770529835618,1.3564953502700894,1.2696189176605723,1.348398995001802,1.2968747178261393,1.353070399635224,1.2001155663810004,1.3695503564477511,1.3375861724295537,1.4517779282405228,1.1687127572847373,1.340707495029346,1.0,1.6063393990847132,1.1403598780620476,1.28728556294143,1.0,1.262100755254094,1.121044489059812,1.2864875664885969,1.1275726506200086,1.357658194617675,1.143226202509164,1.508343334378214,1.088901075312114,1.276097966470141,1.5266076806692774,1.7539337911127433,1.0,1.217579169176789,1.0,1.1767134446810659,1.365040189134381,1.0882781355906697,1.3143640713611744,1.359126008919471,1.4372768812362509,1.1620544020947863,1.2698766278582194,1.2472470311520882,1.3277074030634313,1.4480231603798517,1.4843777882665725,1.3860822845297311,1.3099779371310107,1.061893780656507,1.3164828117312164,1.3020352822660528,1.3808037781552134

==> ratio_vs_alpha_singletsp.csv <==
1.0012528383747785,1.0679062161355486,1.0679062161355486,1.0606251274677674,1.0,1.0,0.9999999999999999,0.9999999999999999,1.0,1.0,1.1403198603493272,1.073195100978638,1.0282161649854922,1.0076084970832841,0.9999999999999999,1.065977420322269,1.0449428722160858,1.0068303442231636,1.0078318617508688,1.0061240790937078,0.9999999999999999,0.9999999999999999,0.9999999999999999,1.0,1.0,1.0031047278722371,1.0030847148304467,1.0031047278722371,1.0000000000000002,1.0000000000000002,1.1268484587626135,1.0515833677837654,1.119178766412831,1.0447044694959284,1.0076991311251193,1.0094562214938172,1.0069271013386307,1.0094562214938172,1.0050929954888204,1.0,1.0,0.9999999999999999,1.0,1.0602007995880263,0.9999999999999999,1.0264117754193884,1.0264117754193884,1.0102951635287714,0.9999999999999998,0.9999999999999998,1.0093396992183106,0.9999999999999999,1.0585446158345098,1.002645205413983,1.0279645236492791,1.0024397436709511,1.0025148429636503,1.000527928176443,1.0,1.0,1.0518928972992947,1.0518928972992947,1.028060979823504,1.0267478528975948,1.0313468670130874,1.0187186142757507,1.0617846367785915,1.0617846367785915,1.0154685164492232,1.016869059236089,1.0686424184157362,1.084501523814564,1.084509617093874,1.0233536967664896,0.9999999999999999,1.032520946083852,1.0402057874242479,1.029582650983251,1.032520946083852,1.0062352994996588,1.0669096100288056,1.050644697001244,1.0549717328060764,1.0422938227953007,1.0673252808521503,1.139584427421629,1.0921759596191067,1.0921759596191067,1.142918092321485,1.1416624817851257,1.0028696322863329,1.0028695806719141,1.0009721378838514,1.0008764420646812,1.0,1.0767591994190857,1.051874130123534,1.020167056353506,1.020167056353506,1.069797982914064,1.0318566704981238,1.0170427496969772,1.0149755263442446,1.0,1.0,1.1470666040440605,1.1470666040440605,1.108660229220318,1.0159067964270267,1.129338799995603,1.056472018770106,1.056472018770106,1.019157159477577,1.019157159477577,1.0,1.075664535455648,1.0780694913845008,1.0027519122759099,1.075664535455648,1.0014983489065852,1.1245072019673856,0.9999999999999998,1.0772580356415,1.0065809946414417,1.0167593224273301,1.0562763704950542,0.9999999999999999,1.0562763704950542,1.0562763704950542,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9999999999999999,1.0079214630449411,1.0079214630449411,1.0330516459760006,0.9999999999999999,1.0,1.0003682151372222,0.9999999999999997,0.9999999999999997,1.0003679470516469,0.9999999999999997,1.0001439337032656,1.0000000000000002,1.0001439337032656,1.0000000000000002,1.0,1.0000000000000002,1.0000000000000002,1.0000000000000002,1.0000000000000002,1.0000000000000002,1.000505453793058,1.0,0.9999999999999999,1.0003851821505623,1.0004865778542538,1.0067834990822566,1.0067834990822566,0.9999999999999999,0.9999999999999999,0.9999999999999998,1.026139715765644,1.026139715765644,1.026139715765644,1.0,1.0,1.0861788992834767,1.0919694601738954,1.1035472390826941,1.0285216803404071,0.9999999999999999,1.1445030123936393,1.0151390612503652,1.1445030123936393,0.9999999999999999,0.9999999999999999,1.0028460359677553,1.0028555142249935,1.0028460359677553,0.9999999999999998,0.9999999999999999,1.102257358872086,1.0174846193668652,1.0174846193668652,1.0225065598459246,0.9999999999999999,1.1051138289070976,1.0021739710034905,1.0127125943217892,1.0102996120001064,1.0,0.9999999999999999,0.9999999999999999,0.9999999999999997,0.9999999999999999,0.9999999999999999,1.038918550998255,1.0731954309558633,1.0396763872065788,1.052255277026048,1.0,0.9999999999999999,1.0,0.9999999999999999,0.9999999999999999,0.9999999999999999,1.0,1.0,1.00283402241415,0.9999999999999999,1.0085707709472822,1.012659122350678,1.0127743096204218,0.9999999999999998,0.9999999999999998,0.9999999999999998,1.0340737404215887,1.0055670318061833,1.0032015207446705,1.064495520059864,1.0,1.0080827967827477,0.9999999999999998,1.0007418758669424,1.0073161988757544,0.9999999999999998,1.0417993904190763,1.0582727706335449,1.0417993904190763,0.9999999999999999,0.9999999999999998,1.0090182812630888,1.0090194877136975,1.0443869218444117,1.0616302793820502,1.0510668622288937,0.9999999999999997,0.9999999999999997,0.9999999999999997,0.9999999999999997,0.9999999999999997,0.9999999999999998,1.022753445150099,1.022753445150099,0.9999999999999998,1.0,1.0004627171206226,1.0004627171206226,1.0004627171206226,1.0004627171206226,1.0,1.0105632776228957,1.0054189420181856,0.9999999999999999,1.0145091832305773,0.9999999999999998,1.0082273784811557,1.0080822205374658,1.000048944939703,1.0082243696653956,0.9999999999999999,1.0085771300606146,1.0085771300606146,1.0,0.9999999999999999,0.9999999999999999,1.0079115887727346,1.006488718731051,1.0011051534080846,1.0101145691452933,1.0,1.057497356353116,1.057497356353116,1.00660784267288,1.0013452367599116,0.9999999999999998,1.0324487801709654,1.033167762845994,1.0026465036432255,1.033167762845994,1.0026368464431825,1.0812659670415068,1.0724647527271842,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0072118568420274,1.0072118568420274,1.0074421747724298,0.9999999999999998,0.9999999999999998,1.0400289625661727,1.0400289625661727,1.0,0.9999999999999999,1.0,1.012885007806284,1.012885007806284,1.0698320295663672,1.046588468731542,0.9999999999999998,1.0257387517083474,1.0257387517083474,1.0102581902721077,1.0000000000000002,1.0320739629884352,1.043599990058028,1.0245446449901199,1.0081655193877375,1.00328745333718,1.0024261675222519,1.1215456086365996,1.103010699585615,1.0910882854097492,1.06774706664181,1.0551337221210042,1.0517730115604709,1.0517730115604709,1.0547093211260363,0.9999999999999999,1.0,1.0882753308633077,1.041875922957191,0.9999999999999997,1.0084066152705455,1.0056081913529664,1.019992515054118,1.0252116672184404,1.0430879692915354,1.0196299571581209,0.9999999999999996,1.0,1.01640335472285,1.0413475990150802,1.0413475990150802,1.0071134061738356,1.012104149600141,1.0763833045779632,1.0639132020979782,1.044837557989311,1.0376720925343639,1.0335672228619255,1.0335672228619255,1.057613970217598,1.0063165066138133,1.0042054411591215,1.094569949618578,1.0595876842072942,1.1042401017573944,1.0481483187333223,1.0294466126083954,1.0280907039099587,1.0363163394374733,0.9999999999999998,0.9999999999999999,1.0014967900834575,1.0503644965961023,1.0503770728006139,1.0170843190868892,1.0112708589346406,1.0112708589346406,1.046423725205924,1.0425724317320415,1.005347391702396,1.0,1.0023647077210152,1.1100308685825473,1.0418005656479532,1.1311134409622725,1.053866958592822,1.0179011636143402,1.101993051192247,1.1409219342712997,1.0324206024174238,1.0229541908323663,0.9999999999999999,1.014299412965903,1.0375184489917566,1.0689274094101437,1.0386913018612671,1.0005317385394767,1.051988055248985,1.0389955873050971,1.022666969525437,1.079720221236713,1.0242368115359612,1.07725183845545,1.07725183845545,1.0539486532877065,1.0539486532877065,1.0,1.025060990172938,1.0552323186379042,0.9999999999999999,1.0355753823011309,0.9999999999999999,1.078641083886934,1.0841845349482864,1.0608161729194723,1.0499641920042333,1.0517102387475346,1.0543016524515625,1.0,1.0433012297145554,1.0661237570223756,0.9999999999999999,1.044699763003199,1.0626291197850168,1.0,1.1589278396270246,1.0000000000000002,1.0399779593091385,1.0890290731135517,1.015524003893525,1.0610684551815306,0.9999999999999999,0.9999999999999997,1.0725027353610033,0.9999999999999998,1.0814015366066,1.0,1.0104263126150743,1.0976856853492276,1.0116349574422507,1.0602285557851092,1.0592190839205038,1.1010784749331324,0.9999999999999998,1.1015551345885053,1.0808404378721992,1.0273271589321014,1.0896033316466986,1.141343036927372,1.048796455294029,0.9999999999999998,1.0953157332441217,1.0963632977145716,1.0441419058764776,1.0053198400204044,1.00066013909235,1.0545063640433776,1.0351243478183456,1.0740499463533486,1.0805094214138817,1.0735549507163245,1.1350220218348492,1.0391493240507321,1.0770565834819277,1.0419318294372413,1.0896444673969254,1.0264204466159468,1.0686497611743686,1.110820790391926,1.0224980253262352,1.038035481831283,1.0581212169818663,1.0288429099733636,1.00620535239983,1.1403144811730415,1.1240363584822979,1.0642348241929906,1.055451489360196,1.0000000000000002,1.0716228586334187,1.0622286001639925,1.149808119832348,1.147876668811417,1.0685620597105432,1.186315666491866,1.0224729886318233,1.1122767788178212,1.0180458538517891,1.0131184006067675,1.000123639598242,1.2318577667381243,1.1003799074219616
1.0368569318619043,1.0752627677903077,1.1335370879098112,1.0609395627880185,1.0,1.0214751155816661,1.0776666356175608,1.0193209995916015,0.9999999999999998,1.0363298176528672,1.1124364473807578,1.0918491259032408,1.1179118955799983,1.0083092758212255,1.0175350228789566,1.1308471104749258,1.023346186563155,1.1389152092253736,1.027361665808293,1.050408210310284,1.0870560616440197,1.055318283072995,1.086376732063701,1.0337495795813403,1.0,1.022592633896114,1.0317311605930264,1.0373471292909742,1.0304791315218815,1.0,1.1837447787091164,1.190739367762772,1.181242486588514,1.0711193642828245,1.0369452348908381,1.0104396814962238,1.0373684600530637,1.005540599123643,1.1170266740296404,0.9999999999999999,1.1102942246751617,1.0727663816363988,1.1590496248037907,1.0602007995880263,1.0,1.0721865745475692,1.1208738867481076,1.093503543575657,1.0290793028137,0.9999999999999998,1.0357125202089332,1.1106653766314611,1.1589843392426922,1.0562982118632278,1.0406884351456276,1.0804914358050768,1.0732638572378805,1.0063150843663666,1.0997377506837425,1.1006130327998747,1.0850056654667901,1.0850056654667901,1.1614857086731403,1.1105783688681379,1.0313468670130874,1.0487613999325698,1.0896325137393403,1.0896325137393403,1.0464213752237452,1.0377636604688905,1.1478288606456883,1.016357688088843,1.136528217537801,1.0695460718216363,0.9999999999999999,1.0280979299979982,1.0737424512607086,1.0006705876368982,1.042741570273447,0.9999999999999999,1.1890931028520055,1.0703031662428304,1.1347390696776212,1.0533457072273857,1.1193717528869536,1.2337681672794056,1.1926146787485603,1.1926146787485603,1.1974846531892613,1.1416624817851257,1.0611828877149392,1.0746084866779755,1.069136195658255,1.0035606009757834,1.0368749642501585,1.1063636945231743,1.1123959803639492,1.1309544520502424,1.1063636945231743,1.1412033767641097,1.317199852720656,1.3222042716326663,1.2413598074527479,1.2413598074527479,1.2415665161735747,1.1911297830764018,1.1119091025519836,1.1320698150126207,1.0159475980039931,1.222678661755786,1.0000000000000002,1.0000000000000002,1.0000000000000002,1.0532237450727862,1.0502227444071797,1.1181144204809903,1.1336262611193149,1.043067365304369,1.075664535455648,1.001498348906585,1.1274116594553132,1.0174952201969358,1.1011877278562565,1.0522912159436029,1.026327903162628,1.0562030527340076,1.0,1.0793643116480893,1.1291292260535104,1.0,0.9999999999999999,1.0243028430840586,1.0220285004275862,1.0127657309445857,1.0,0.9999999999999998,0.9999999999999998,1.0837688360940536,1.0119876968097268,1.0121924312455475,1.0317811598691962,1.0311230791778205,1.0618372433073275,1.0090480002856568,0.9999999999999997,1.0273839900570534,1.0214798054661622,1.0070681468430984,1.026863050592613,1.0,1.001059439534967,1.0,1.0096767446236616,1.0668230163996202,1.0,1.0589309407687564,1.054263181551762,1.046499709785308,1.010965669510784,1.0470335621533042,1.198451269102704,1.28120947192022,1.1984918296291727,1.0379126508661738,1.0,1.0332751285867867,1.0,1.0,1.0,1.0,1.0,1.0000000000000002,1.1184401192491393,1.0997971414751648,1.0,1.1666804189869457,1.117955932766188,1.1521677039937894,1.181731873657872,1.1079493594619063,1.0214060650238885,1.0073943326454298,1.0138830525891873,1.0718385316247743,1.052711949897986,1.0853518193297866,1.0,1.0362362241961547,1.0237398194983045,1.0,1.1604193193037742,1.073654517739395,1.0970676013953984,1.018452907822252,1.0276712645661514,1.0472280549148245,1.0806541993189303,1.0041363720254515,1.0472280549148245,1.0000000000000002,1.0522270123037816,1.0245275250716614,1.0377672055754261,1.0850959227358858,1.0,1.1150277786007772,1.0714326382641837,1.152793993778212,1.0216112944501825,0.9999999999999999,1.1652510163514576,1.0901564573796514,1.0567274366894106,1.0028065700096636,1.0088360074730374,1.038356761383873,1.038356761383873,1.1021881920025607,1.1194855486022801,1.0488839996953672,1.1648232144709543,1.0687391613102304,1.0032015207446703,1.0644955200598638,0.9999999999999999,1.112170476588261,1.0547872166958907,1.103115422590728,1.0330430474168466,0.9999999999999998,1.1051520260921088,1.106073968226436,1.1469817977563568,0.9999999999999999,0.9999999999999999,1.1014270521891605,1.0550318512968155,1.1258445405325097,1.167475745408397,1.1118479872641458,1.0484847470796157,1.0,1.0575557838449905,1.0454681011251106,1.036360687618072,1.0441492729644353,1.0990219855706078,1.099215741407973,1.0423684550808279,1.0,1.1446834254502827,1.1369201625760736,1.1318792334860983,1.0331054420028338,1.0195555920385595,1.0902162647020048,1.076589961315014,1.0931808952148718,1.0288625726644582,1.0357464377819834,1.0860495735414837,1.0387542851303628,1.017207580685502,1.0114166517269931,0.9999999999999999,1.0223017980752107,1.0225625215707344,1.002064098593412,1.0021794247247593,0.9999999999999999,1.012059774481535,1.0106033714597087,1.003831636733704,1.0102001761958999,1.003836065052615,1.1357863201452267,1.1369080871219357,1.0073873744302133,1.0013452367599116,1.0004930368660927,1.0696484856508723,1.070393373672752,1.0027961525932974,1.0027961525932974,1.0026368464431825,1.0,1.0,1.0544569871056495,1.0041400354253398,0.9999999999999999,1.098782015626844,1.0,1.0,1.00418190394672,1.0025550683569229,1.0000000000000004,1.0254850251617251,1.0000000000000002,1.0250189094769218,1.1001090787261414,1.0526942244643485,1.0554087821255498,1.1532285479130409,1.0863356913896665,1.0114283262535764,1.1926955300873439,1.1926955300873439,1.1242022687451014,1.095347964544795,1.0330168040880026,1.0703451950167555,1.136254411178245,1.041118570351431,1.0758477479818607,1.002426167522252,1.2083041557520149,1.156362599254748,1.219597365809178,1.12848844955324,1.0863272897634197,1.0,1.0582336267852401,1.0610245737849726,1.1059440130438667,1.0000762538711414,1.144960831497704,1.1361577786610908,1.0373216031214372,1.0883814951968809,0.9999999999999997,1.1047476535265037,1.0877280203675528,1.1321307805743985,1.0836300980687235,1.1051770046582943,0.9999999999999999,1.0749918859128185,1.0144367264504872,1.0633594080030322,1.0045168819168842,1.044590122566467,1.2162431451586124,1.1313196264917336,1.1627987258138608,1.037672092534364,1.1014143924100892,1.0555202759173674,1.1202283853746235,1.1360742062838607,1.0042054411591215,1.092721534348049,1.0509891287565996,1.146070117520085,1.0731028454840672,1.0294466126083954,1.0185224952563545,1.1201450601342915,1.0082453442339916,1.0987168147431687,1.0014967900834575,1.127026476768965,1.0898216254332436,1.0891213583620687,1.072538924395821,1.0340989931268916,1.0067757650326172,1.055395689097815,1.046036861169232,1.0260081344989729,1.0,1.1861588770607028,1.197717310111346,1.1613723843326993,1.0546267345055926,1.0970195571972001,1.1148148158843434,1.1648083019584556,1.095060185719338,1.0931582768026407,1.0,1.0816932713026521,1.1802304798708847,1.2509411822383723,1.0889601286635135,1.0000057918838736,1.1619263395736923,1.1918510956032875,1.1834274494597397,1.0923153160351682,1.0445376373642234,1.1712547730719705,1.1117923412947592,1.0480006989726915,1.0571628554496288,1.0161182070831885,1.0808356363682112,1.1023021507013007,1.0665985809705343,1.0303951134900204,1.0,1.0845255831485852,1.1454204961365348,1.1267106534053837,1.0526256781981116,1.11629851791091,1.0983178677432046,1.1990124548571637,1.0364114781943965,1.1010791199694352,1.032382764190086,1.1160876136119642,1.0780832049124713,1.1256344837671237,1.2165015238386807,1.1049094787550333,1.1920716238176607,1.2653952424972252,1.0553909765624514,1.2404603240231449,1.0558546195277412,1.0639793370892185,1.1057758323702584,1.158366539861252,1.090359427520173,1.0550874961780783,1.0703797894723088,1.0,1.0531702057445351,1.1332717400006693,1.0827206576251374,1.114996521484745,1.0402750873648894,1.2203916372317825,1.0092985594075412,1.034906640364471,1.0431335446611203,1.196826853419425,1.0394092078433355,1.1011090232147969,1.1612488519667576,1.275773309835476,1.1008733625310736,1.027260548083841,1.0540237751560815,1.0698588203695367,1.2504126605547838,1.2740201283733217,1.0021706490561708,1.1040835854785727,1.2358808566952988,1.1311808132191743,1.1675276081240935,1.0355928614029621,1.0493806065626823,1.0890946104297854,1.3351505199247697,1.1428736258723187,1.1901492586416937,1.0161210529172773,1.0285192165343962,1.0538676323358378,1.3478226390227321,1.1601759840147898,1.3589335781729928,1.0540341837677139,1.0727096734580568,1.0757142556388175,1.1008654512972882,1.0546320437256522,1.3319066640672497,1.1765301200715115,1.0702112583407082,1.22594061857558,1.2331055721807478,1.117469188405004,1.0253213937510004,1.0095950571805878,1.1036050140343112,1.2550411205483802,1.0570625534127136
1.069938670110798,1.2552711894625284,1.2352255851910094,1.0609395627880187,1.0000000000000002,1.000124089254513,1.1009939472608485,1.0196193023251952,0.9999999999999999,1.036329817652867,1.199051472708055,1.2795228972553576,1.426255283855166,1.2298255406185494,1.1957201508412745,1.1024464086210892,1.0915283332219514,1.1441645902375221,1.0247559271770745,1.0518737453673184,1.0582630785552583,1.1750975414935003,1.1576449175930323,1.1413413221902442,1.0,1.0724269884504878,1.1920005232370616,1.0415086188385332,1.155394349605679,1.0019326886025026,1.1784136381126906,1.1579801826791563,1.1104067402317317,1.2168214915075168,1.0452403374030719,1.1164047879094134,1.068458658217531,1.0279663925047249,1.0348186366088072,0.9999999999999999,1.1969604576120532,1.1708091251108692,1.290436031890074,1.0602007995880263,1.0,1.0227355042363222,1.1185111456101104,1.2804063076953864,1.0,0.9999999999999998,1.1646205570766797,1.3848167470439485,1.2539144968974887,1.1120848453893695,1.1335443191371946,1.1286229717761318,1.0960256207302954,1.1958153014807147,1.0383860085888355,1.0,1.0694396879712975,1.1683258981826137,1.2003958659455882,1.1588856271858443,0.9999999999999998,1.1255715537879414,1.210728706709359,1.1482266488613855,1.1228605536123144,1.0377636604688905,1.3235244170191833,1.179875568157397,1.1633964662494432,1.2401839179427248,0.9999999999999999,1.0871659378729042,1.0499441279827584,0.9999999999999999,1.1227351822589502,0.9999999999999999,1.5051062842641918,1.340642890435784,1.167789698643909,1.0739212816622081,1.095912774292075,1.3985062256841303,1.2164947418270582,1.1672522934051854,1.2005476055821058,1.1416624817851257,1.3337616636837173,1.1333422040451426,1.0790590094022605,1.0045825846862466,1.0405356536943706,1.0195300301936174,1.240263500497351,1.3050749975983333,1.1343602329775504,1.1412033767641097,1.3718242066708706,1.1705514291209866,1.2534050050662249,1.2416355201944327,1.241566516173575,1.0007060463964519,1.0007060463964519,1.0533163485847536,1.0189898779126456,1.2226786617557859,1.1114552820931574,1.069425811845337,1.0947561401153376,1.0861335707833166,1.0659709819224763,1.0611905245951612,1.1058667583045148,1.0497982932563112,1.0781067821357044,1.0014983489065854,1.27788246809666,1.1215680892408453,1.1213257488511137,1.082781079498291,1.0439891108851347,1.2537177799688919,1.134587528044758,1.2089466129467583,1.2782678934404097,1.0729367458308392,1.190909129669668,1.2059429358996014,1.1782475353449098,1.025766379433494,0.9999999999999999,1.156418970168271,1.1034441019832366,1.0997791143801685,1.0122464360957353,1.0121924312455475,1.3647707652054504,1.0321260915497088,1.092654487831921,1.000504260572098,0.9999999999999999,1.0293301939481632,1.1236621010017802,1.036441585151308,1.0522557902443468,1.0000000000000002,1.01225065158388,1.01225065158388,1.002838650059267,1.0691598116332977,1.0,1.015945559433493,1.2367039205669677,1.0553743892026082,1.2004733078714538,1.1616669217323154,1.1792308905849418,1.3831745678838072,1.3173569824490337,1.0618476802526478,0.9999999999999999,1.0954734448723884,1.000317800794364,1.2060348584704572,1.0603301530760156,1.0,1.0657091681896758,1.1431404503580185,1.1338412549774848,1.2652000416809446,0.9999999999999999,1.2163582124173968,1.0759492962312287,1.1616053282762562,1.2334066659861074,1.0760891628707678,1.2950376157721262,1.0,1.0793115480170903,1.0982423414051885,1.052711949897986,1.2314891342902254,1.0385216346453818,1.0862987501062853,1.0237398194983047,1.0000000000000002,1.1405178539098844,1.043160902681173,1.1799911866027408,1.2508094786125366,1.0276712645661517,1.221487139827378,1.105824599835601,1.139542660953368,1.1036853222252434,0.9999999999999999,1.0605742135185716,1.3035842371381627,1.1343705241068227,1.270738835626517,1.0,1.2018163206015988,1.0574185388092066,1.3396217496991318,1.0,0.9999999999999999,1.2086192383379566,1.1551089746748633,1.288971802716597,1.0028065700096636,1.0088360074730376,1.1903822187134308,1.1479814345609283,1.1263842692714674,1.12540460664042,1.0000000000000002,1.1017632161613242,1.1530827430143515,1.040572089565706,1.1882704901637506,1.0371280139608914,1.1567352812154972,1.0768789650084947,1.1484834727749413,1.1806160619029185,0.9999999999999998,1.1752780020077709,1.2618981459689889,1.3454328548617887,0.9999999999999999,0.9999999999999998,1.4017430770735086,1.202968435079614,1.4827583670216213,1.377502184116123,1.1900394350170962,1.0952583347641198,1.1209393269623567,1.0858273082578955,1.0493530048049684,1.056118820232287,1.1019422909672618,1.1508152064040014,1.185857928804075,1.0784835848508643,1.0,1.2285742279565321,1.2288533322242505,1.1643894515752562,1.0361754983634626,1.0195555920385595,1.0632122290282886,1.051232681167646,1.2823699293055912,1.0000093101884295,1.0357464377819834,1.2209221469203435,1.0877240524535334,1.0191880868341527,1.2858896152452157,0.9999999999999999,1.0299377998459815,1.0304267509180085,1.068666717260375,1.0045512261830114,0.9999999999999998,1.237579834723758,1.0044916969423405,1.0351521362584517,1.034265640911639,1.0072698227142702,1.3744403598291128,1.2740108552703342,1.1076573397245606,1.0912259869048837,0.9999999999999998,1.2621128260915506,1.2997434857817427,1.1665446396203984,1.0439179299005843,1.0026368464431825,1.2157557546352424,1.2157557546352424,1.0036889262336155,1.0178645633963497,0.9999999999999999,1.2951846501437523,1.2121972197874615,1.1105108416312017,1.0180803253369435,1.0097456326815126,1.3046613598979344,1.365467930338159,1.091611019963835,1.0417175643476144,1.1252887033609864,1.1531433023128097,1.1201862804093659,1.2329667967796107,1.097276931046485,1.011433686200128,1.2368649399337583,1.110588382531326,1.2000076052598916,1.0938566063849788,1.0330168040880026,1.196381912940968,1.233350129707812,1.1226365701555423,1.0985751987815213,1.0024261675222519,1.2283565943812416,1.2596525032950423,1.2170968232644053,1.1306156345195009,1.106264627042557,1.0899961090080417,1.2428906154260502,1.0638793497454857,1.1171926372674932,1.0000762538711416,1.0362073441193238,1.118463318808108,1.1005585297659501,1.207078721146738,0.9999999999999999,1.064170428300121,1.0945862105111996,1.2563365616649498,1.2226730184845491,1.0332340296158116,1.1643141187625519,1.1261686338434935,1.04468507981971,1.063634528793629,1.0014025419711508,1.0578700479737497,1.494379137085593,1.110596389756247,1.1242604562749081,1.0257664222781386,1.216849507953185,1.1665414479638019,1.1745028328750784,1.0596878671168677,1.0042054411591215,1.2254452048993834,1.1458615579239682,1.1696045690086239,1.076334278005147,1.0294466126083952,1.1838133714074262,1.1790983288262016,1.0301331559166547,1.0285721641559082,1.0014967900834577,1.2313420017253167,1.2524516069455454,1.1392864136777634,1.02293369056963,1.0472691842470714,1.1837333336623204,1.338037261517746,1.254792168964645,1.0260081344989729,1.0,1.1700648785919185,1.1656149700724132,1.1615938956579615,1.0531586778028128,1.0707672344751646,1.1015614981472628,1.1957990268510328,1.0628270159075819,1.0255420528688337,0.9999999999999999,1.1982912091639148,1.2398562219101519,1.3121742107350527,1.1248837698846397,1.0000057918838736,1.265233168467736,1.230263902595678,1.2188200738116097,1.1399365109919541,1.0445376373642234,1.1280675669492977,1.244238138109511,1.1537773867961199,1.059909968037308,1.0018477802717436,1.152875796645455,1.177756331977566,1.1409973582837438,1.036239882290909,1.0000000000000002,1.151124725357442,1.3232514108390045,1.1795838259639402,1.0725678910642722,1.2423203727302308,1.2031423856005212,1.1926500494581171,1.056134610851781,1.1229507078066918,1.2395246178855914,1.367840887212621,1.103422437888568,1.1287105165902167,1.3536265005721915,1.1392232274224328,1.2538094784537093,1.5001353886875037,1.1378374780389164,1.360048784172743,1.3582045312284556,1.0794790956946565,1.278694208741824,1.1165783947899577,1.1492851200107945,1.0718196897474526,1.1719857760465149,1.0,1.1109325410769253,1.3511399261996537,1.1420045742219744,1.290042605866907,1.2801076445902804,1.435925029739489,1.001638034302872,1.172724597090168,1.1787284628861314,1.4309663617118145,1.0590554363492157,1.1234934275572468,1.2065415535628183,1.6439428456217682,1.1916254125056918,1.1992329204271164,1.2259755435949617,1.155276884495662,1.0714457296847955,1.5411190370497305,1.2574773348988517,1.1632392696358331,1.567250455237496,1.19816898039814,1.4246031575953368,1.1779784650158078,1.0055749443788198,1.3316769137224054,1.2078381556908782,1.2228390001734888,1.2162721548758622,1.0149057385028712,1.1679351872696742,1.0566794641627442,1.0974835609178129,1.2203254285246312,1.4002996954569817,1.31328882107783,1.1787270207384741,1.2397992849159754,1.2653334852997498,1.1423039124694816,1.1664357629804587,1.1051831656975817,1.1659579488326612,1.256930074047086,1.0666981206070152,1.292790740776381,1.0331029927349948,1.039267367184788,1.1054932552814432,1.1934957216598656,1.195666412001483
1.4224915112928,1.2457866761351863,1.234618407982562,1.0609395627880185,1.0,1.2132541536411583,1.1009939472608485,1.061102495619927,0.9999999999999999,1.036329817652867,1.607185916991392,1.9542868903128792,1.6124535855534297,1.2298255406185492,1.1957201508412743,1.5681908923540828,1.328240435723379,1.2128017248509915,1.024755927177075,1.0518737453673184,1.960618188545815,1.1217120118819015,1.0877092642170125,1.1413413221902442,1.0000000000000002,1.7437119605756985,1.4449798803331921,1.1777581187998625,1.187392782174796,1.0019326886025026,1.82230423624354,1.1914552469960586,1.6176443166110401,1.2817270855204295,1.0452403374030717,1.7173073619099573,1.1281899404764624,1.0033198946667894,1.005565068515253,0.9999999999999999,1.2918451231471089,1.188121898569136,1.2961172901340532,1.0602007995880263,1.0,1.6508476193874566,1.1185111456101107,1.2806862020367735,1.0,1.0,2.007303199214562,1.365410556219101,1.275804432990617,1.1120848453893695,1.1335443191371946,1.5925884389812848,1.0950346412957586,1.2655474914512674,1.0383860085888355,1.0,1.7562699007614584,1.4254845566993877,1.2071460236713019,1.1588856271858443,1.0,1.7086513611101897,1.2442198903022945,1.6712133600465104,1.1228605536123146,1.0377636604688907,2.0242463139481033,1.194604491059015,1.163396466249443,1.0813934887621166,0.9999999999999999,1.9720582111679248,1.108028906173334,1.005342866564065,1.1227351822589497,0.9999999999999999,2.1781649437221793,1.3036327838270136,1.1688192484327993,1.053692215089577,1.095912774292075,1.6952407734253572,1.265224976583344,1.2594409462153262,1.2005476055821058,1.1416624817851257,1.9386735123675556,1.1481763521613648,1.7022760598554674,1.0045825846862466,1.0405356536943706,1.5636235691535727,1.4056442372827678,1.305074997598333,1.0748457287478934,1.1412033767641097,1.5627443358276187,1.3362723280461164,1.3255642665339564,1.241635520194433,1.241566516173575,1.4561711232011452,1.2417401627351865,1.180223294641372,1.0189898779126458,1.222678661755786,1.264606036777914,1.3565717187226012,1.1026886461272618,1.1346055372135952,1.0659709819224763,1.6725092318946344,1.1731433725611387,1.1146507012197662,1.0781067821357042,1.0014983489065852,1.944320811545964,1.1589200228376797,1.1754559773085866,1.0827810794982908,1.0439891108851342,1.1436763542379962,1.1769426461225836,1.0888923366470271,1.1508234919302407,1.0729367458308394,1.6072303078481456,1.4708461197962177,1.1753213564690306,1.0232188876535033,1.0,1.7216509226679226,1.1101677448776037,1.0997791143801685,1.0122464360957357,1.0121924312455475,1.7199692321159707,1.0498074024905917,1.09692829534947,1.000504260572098,0.9999999999999999,1.4908737099465141,1.1341465378857805,1.0364415851513078,1.0522557902443468,1.0000000000000002,1.1837423958222677,1.506861696633399,1.0028386500592672,1.0691598116332977,1.0,1.7380546325499624,1.4804361288879773,1.0553743892026084,1.203660935509825,1.164099052803019,1.8271365174467826,1.8397138134551385,1.3093130102886497,1.0230607357627823,0.9999999999999999,1.1032831404623855,1.0975659947209424,1.3144014946859173,1.0603301530760159,1.0,1.8837341627260777,1.3626909028834817,1.1538650738002345,1.2647012752028903,0.9999999999999999,1.9899101995041542,1.270016534351217,1.161605328276256,1.2334066659861074,1.0760891628707678,2.1149322550088856,1.5336149003465271,1.0853020453995823,1.1646729110623315,1.052711949897986,1.2606736505559182,1.0385216346453816,1.1501836104009777,1.0237398194983045,1.0000000000000002,1.6739882189353157,1.0431609026811732,1.3302440160947817,1.2508094786125366,1.0276712645661517,1.3360590668933239,1.1038766991816247,1.026314162271476,1.050678450911594,1.0000000000000002,1.8427088646932062,1.4499179180343806,1.0930905943133025,1.2707388356265175,1.0,1.2051403908693787,1.0574185388092066,1.4038844191329145,1.0,0.9999999999999999,2.0622264828843586,1.2394458081078288,1.3375308625917997,1.0028065700096636,1.0088360074730376,1.816000750073157,1.4268205463520431,1.1263842692714672,1.1254046066404197,0.9999999999999998,1.5501223370225812,1.1488102236242388,1.040572089565706,1.187899199804702,1.0371280139608914,1.449004120184304,1.2015671174615652,1.177307918594873,1.1494025925946063,0.9999999999999998,1.368517524120251,1.3949543963327706,1.4212962872741102,1.0,0.9999999999999999,2.2005438088596674,1.2246394578055766,1.497136875202459,1.3903615820164361,1.1900394350170962,1.168719583208609,1.1002225972959265,1.0360701162694723,1.0493530048049686,1.0,1.1762460056394117,1.1478421773525964,1.233112803080671,1.0784835848508645,1.0,1.4858734302344305,1.1688731561795842,1.2673371263853868,1.0361754983634626,1.0195555920385595,1.6102351042431255,1.05201127606458,1.2823699293055912,1.0000093101884293,1.0357464377819834,1.816043905495057,1.0898468466682056,1.019188086834153,1.289932767934429,0.9999999999999999,1.6351519278254212,1.0316282944148283,1.0694758041642083,1.0045512261830116,0.9999999999999999,1.8520717577008947,1.8752819689583522,1.1134656314873639,1.037033740790483,1.00726982271427,1.6316389856618747,1.3041524777960554,1.1076573397245606,1.0912259869048837,0.9999999999999998,1.2175723946127484,1.397142022577178,1.5965387607607178,1.043917929900584,1.0026368464431825,1.9110890884349099,1.916529634601274,1.0036889262336155,1.0178645633963495,0.9999999999999999,2.0683706941894426,1.212373040534846,1.1295673507395907,1.0044742588891613,1.002712816608005,2.130062226671472,1.8180062480396582,1.054345345148416,1.0417175643476142,1.1024004051715,1.4198061990957627,1.5144780944998926,1.2469097790116719,1.087205237974501,1.011433686200128,1.2168517240835703,1.2758912126068052,1.0915525338714245,1.0,1.0330168040880026,1.5368268376077492,1.2238600370239616,1.1226365701555423,1.073365778488674,1.0024261675222519,1.6900384001470374,1.4768868374569113,1.3248919839849531,1.1306156345195009,1.106264627042557,1.4501433488659627,1.212764065020061,1.0638793497454857,1.1171926372674936,1.0000762538711416,1.6305783712377027,1.133087014661068,1.1005585297659501,1.2070787211467378,0.9999999999999998,1.4325099355189554,1.469390859411502,1.1848683293296696,1.208254119894956,1.020036740493327,1.71220508351412,1.1261686338434933,1.04468507981971,1.063634528793629,1.0014025419711505,1.5856329012827275,1.4887155435878572,1.0912214485775447,1.1242604562749077,1.0230476461577716,1.5848449647501681,1.1010329574031372,1.1191362230931863,1.0008307398432346,1.0042054411591215,1.5471053527050946,1.383089827489724,1.1696045690086239,1.0523856698920113,1.0294466126083954,1.7214555723638623,1.2573288100011928,1.0415822038126388,1.0286778983777,1.0014967900834577,1.894761084742959,1.2287910302576006,1.1671889106359745,1.0229336905696302,1.0355971152479908,1.2313716073016319,1.1068686230195526,1.0702945031649296,1.0260081344989727,1.0,1.2838331095433615,1.1602744297555903,1.1553449654008718,1.0531586778028128,1.0019695253523835,1.3582736424752802,1.306623201372676,1.0363332886978192,0.9999999999999999,1.0,1.497159729352777,1.2385537910092241,1.312437151880661,1.1237881892201345,1.0,1.4300288620675043,1.1547839671733708,1.3586272770043224,1.1082015393145968,1.0148144089986413,1.1583777513970053,1.232712969615381,1.0652398943641805,1.0596410311674467,0.9999999999999999,1.446412253085503,1.1686153072555823,1.1311864881714249,1.032970302577196,1.0000000000000002,1.2826913912243525,1.3095455740411834,1.11189773292325,1.1737125181981645,1.1728057225254045,1.645010737102597,1.3456657316519918,1.0495882943290653,1.2123435084972165,1.2199044538178054,1.3628377192483292,1.155874445962602,2.0586300446174643,1.3822748303747476,1.2999342525487168,1.4607412060246852,1.7949233998746834,1.2754116414461791,1.837325009420538,1.5813371658452904,1.0794790956946565,2.0608819622808197,1.6374070954200366,1.2467253359461399,1.2594430870800855,1.212788726689095,1.1920805954185023,1.1465040785517433,1.2083591934134412,1.2748580629479673,1.3288814134427862,1.3874334292442219,1.4861713701682502,1.001638034302872,1.3457792919503428,1.1874988713045578,1.438960628688206,1.548775298243894,1.3111615877436629,1.3552021455943466,2.657508228774976,1.871734375181235,1.5108222912012292,2.051420047633336,1.2563255961580142,1.1243548667028171,1.628439111479248,1.9798692442376233,1.2174115022428602,1.8188454616174856,1.20067706666694,2.540331712973313,1.0987212512603848,1.216422694278407,1.7922049282134693,1.6962588131635488,1.1646605075016705,2.1680018521835347,1.304871841565358,1.3512306514735828,1.2282177366343707,1.9489845810526372,1.2371808823362067,1.514611229779673,1.5874213128662427,1.327184109277946,1.431920032310854,1.3823779161656722,1.212469891791341,1.4129977713157151,1.1986173220939633,1.4002202281492608,1.4857294224229962,1.418303731812634,2.2188477265962083,1.2989478602760076,1.0391996328588151,1.2003515505223656,1.3059602004989959,1.4353402294641733
3.8472241637036464,1.2554911898338939,1.4021001196513263,1.0609395627880185,1.0,1.564317255898679,1.1893738847296633,1.338740829254525,1.19905192694096,1.036329817652867,1.607185916991392,2.2009455241661886,1.61245358555343,1.2298255406185492,1.1957201508412743,1.5039137338737758,1.3282404357233788,1.2127628530889765,1.024755927177075,1.0518737453673184,3.020976183016351,1.1214611477024752,1.0816629328517564,1.141341322190244,1.0,4.012418911488949,1.695464114395959,1.2207050447039423,1.2234509106552889,1.0078315965445985,2.338747461503986,1.1370175448559963,1.4824846714654187,1.268657637291326,1.0452403374030717,3.586624815955241,1.288967478997546,1.0336619421981712,1.13043375186364,0.9999999999999999,1.5337910745482053,1.4314020994554195,1.2856632563123611,1.0602007995880263,1.0,2.8482970265352296,1.1185111456101107,1.2806862020367735,0.9999999999999998,0.9999999999999998,3.0137526114455637,1.365410556219101,1.2758044329906169,1.1120848453893695,1.1335443191371946,2.988920990714799,1.106167632029393,1.2694816759039627,1.0383860085888355,1.0,3.1284822898554596,1.554851028897299,1.2071460236713019,1.1588856271858443,1.0313468670130876,1.834281324148683,1.2442198903022943,1.6712133600465104,1.1228605536123146,1.0377636604688905,2.869813981528695,1.1760271401303122,1.1641749402228003,1.2409712770127868,0.9999999999999999,4.118299299759813,1.1710646256798525,1.1070773501525566,1.1630946889432576,1.0062352994996588,2.4306232399518213,1.3877173698035836,1.1723029622110661,1.0739212816622081,1.0959127742920753,2.9442352178214586,2.2721843911676225,1.2406686076399511,1.2005476055821058,1.1416624817851255,1.938673512367556,1.1481763521613648,1.7397690305623692,1.0045825846862466,1.0405356536943706,1.9213416974232755,1.25536391186152,1.0847199248697148,1.016862431970813,1.0918409397558495,1.947363713518166,2.7404044960466702,1.4301798875939427,1.2419211724526644,1.2415665161735745,3.06717101540357,1.415203247866235,1.2966808241157055,1.0189898779126456,1.2226786617557859,1.2646060367779137,1.356571718722601,1.1026886461272618,1.134605537213595,1.0659709819224763,3.062278134512048,1.1733198736920198,1.1146507012197662,1.0781067821357042,1.0014983489065852,2.807721070141134,1.1575838223908201,1.1754559773085864,1.0827810794982908,1.0439891108851345,1.4365535784669186,1.440091379849581,1.2089466129467583,1.2833651769311456,1.0827914256387519,1.7649773914808211,1.7126918586540743,1.1782475353449098,1.025766379433494,0.9999999999999999,1.2435551882663087,1.1101677448776037,1.0997791143801685,1.0122464360957357,1.0121924312455475,1.904396204586869,1.0595927227708477,1.23322916603559,1.0095568234075551,0.9999999999999997,3.7581758178236084,1.1416079451372703,1.0364415851513076,1.0797606481255222,1.0,1.6949543553985371,2.6966762401934394,1.014325461707092,1.0694128857180791,1.0002367037013813,3.281378426003316,1.4804361288879773,1.0553743892026084,1.203660935509825,1.1640990528030188,4.028036589901619,1.9458046865739058,1.4589280566600973,1.1353888168830382,0.9999999999999999,1.1032831404623853,1.0975659947209424,1.3144014946859173,1.0603301530760156,1.0,3.377316754105138,1.3626909028834824,1.185329846336113,1.2355188425609644,1.0,3.566144513129625,1.2700165343512169,1.161605328276256,1.2334066659861074,1.0760891628707678,2.5136604401210336,1.7906690294992533,1.2008778157140105,1.168540619380246,1.052711949897986,1.260673650555918,1.0385216346453814,1.1501836104009777,1.0237398194983045,1.0,3.15912505537217,1.043160902681173,1.3302440160947815,1.2508094786125363,1.0276712645661514,4.420499991126342,1.1553466303295663,1.143650253232892,1.2418694478213974,1.0105261554931606,2.15697294021503,1.4402717429890124,1.0930431415049124,1.2352647260707335,1.0,1.377442863695923,1.500187534322174,1.5118793619324555,1.287625732899683,0.9999999999999999,2.4618329514108868,1.2394458081078288,1.22257303304672,1.0028065700096636,1.0088360074730374,4.000454989313587,1.6402395367328795,1.1263842692714676,1.1749424637903376,1.0488839996953674,1.4855148178415483,1.1488102236242388,1.003320781579953,1.034897906650513,0.9999999999999998,1.584243560262752,1.2873441797989302,1.188598125665846,1.173869720692077,0.9999999999999998,1.5215116417937744,1.4696151511214666,1.641056970469447,1.0,0.9999999999999999,2.5158296240505793,1.2246394578055766,1.4971368752024592,1.3903615820164361,1.1900394350170962,1.5553791535122108,1.3434955037622922,1.365136829689937,1.0530689514471256,1.0561188202322873,1.100474007024999,1.0871562240792765,1.2331128030806713,1.0784835848508645,1.0000000000000002,3.0653565710970896,1.507286591496412,1.853755060907463,1.1321706214397973,1.0195555920385595,3.8941532135750054,1.264597478516328,1.2823699293055912,1.1098842938621936,1.0357464377819834,1.8160439054950572,1.0898468466682052,1.019188086834153,1.289932767934429,1.0,2.0204849809480003,1.1304943125302904,1.1514756543659068,1.004586686658298,0.9999999999999999,1.726281944978846,1.4189253571491645,1.039061826081331,1.034265640911639,1.0072698227142702,1.6323960482345683,1.3041524777960554,1.1076573397245606,1.0912259869048837,1.000493036866093,1.2813235116600838,1.547229551592713,2.7264319431277504,1.043917929900584,1.0026368464431825,1.6192404998164414,2.2459210447645743,1.0030144636877516,1.0178645633963495,0.9999999999999999,2.588380230968998,1.212373040534846,1.1295673507395907,1.0714348565026612,1.0644521632893083,3.3970948783121804,1.939973933487448,1.0916110199638347,1.0417175643476142,1.125288703360986,1.8545439930777052,1.692358298440671,1.267633094720548,1.097276931046485,1.011433686200128,1.1649721883537492,1.1889574587281937,1.1530325287790038,1.0938566063849786,1.0330168040880026,1.6681567878629235,1.2209811932278785,1.0910321529261635,1.073365778488674,1.0024261675222519,1.3429699426215584,1.3004381357460888,1.222811975287986,1.0883874284079915,1.1062550815358012,2.924198055245879,1.2894147619788385,1.0664373790795716,1.1325424597387164,1.0000762538711414,3.156547882726722,1.221787096932551,1.1005585297659501,1.207078721146738,0.9999999999999998,1.6662786005144201,1.5868722214181665,1.2468242779545544,1.2036659826272242,1.0200367404933266,1.9398578369771795,1.1261686338434935,1.04468507981971,1.063634528793629,1.0014025419711505,2.8221989715430413,1.6261236816108358,1.1498459813035584,1.1963266286929994,1.0376720925343639,3.166244411094669,1.1665414479638019,1.1745028328750782,1.0596878671168677,1.0042054411591215,1.5533953231129736,2.0761832185577016,1.1696045690086239,1.055802862696325,1.0294466126083954,2.398277396429552,1.2573288100011926,1.0241039117680877,1.028572164155908,1.0014967900834575,3.1720774696906293,1.2024718049470353,1.1671889106359745,1.0229336905696302,1.0355971152479906,1.2323740125785354,1.1068686230195524,1.0702945031649296,1.0260081344989722,1.0,1.303720737142592,1.1677052763024236,1.1615938956579615,1.0531586778028128,1.0019695253523835,3.0293440602840276,1.5353521736957443,1.1348635879791387,1.0931735200895516,0.9999999999999998,1.5022988057719668,1.2398562219101519,1.3124450115339161,1.1248837698846397,1.0000057918838736,1.4300288620675046,1.154783967173371,1.3586243480509403,1.108201539314597,1.0148144089986413,3.0203027764542547,1.3272093368982476,1.17167704852943,1.0762734875329687,1.0161182070831885,1.6134777966919216,1.1686153072555823,1.0954362272900737,1.032970302577196,1.0000000000000002,1.276271380048825,1.5063042789539642,1.1118977329232498,1.2680138934085763,1.4570004423479086,1.4923454179999698,1.6319558450337814,1.0495882943290653,1.2123435084972165,1.276634445825798,1.798148098208477,1.2566470181985163,2.6645562683475434,1.4145201483374898,1.2999342525487168,1.7836493923208114,4.0910313444393145,1.2754116414461791,2.7915600667366505,1.702174308722419,1.0794790956946565,2.3676717328868433,1.5271648214690765,1.2467253359461399,1.2594430870800852,1.2881276806811108,1.8062135663590784,1.4089521602186243,1.4973556285428742,1.274858062947967,1.2851325947695527,1.363650784527925,1.4861713701682502,1.001638034302872,1.3457792919503422,1.2939027265001404,1.201258394007512,1.021019552301362,1.4782014257910048,1.3552021455943466,2.657830775886341,1.8717343751812352,1.7706461881829252,3.3095881285159527,3.1743027579597287,1.1243548667028174,1.5950048040138467,2.8865669927196453,1.2174115022428602,1.5661538321411117,1.2010486342422682,2.992623563668457,1.25160433450199,1.152111345858302,1.8265691852988133,2.1963832773503684,1.1610691490337886,2.0097438181209637,2.990201178961064,2.2087635394755183,1.215113574115327,2.9255578702879665,1.177251691280917,1.5146112297796728,1.586727249830738,1.2012371462173526,1.5358412019283114,1.7263876853617353,1.0558895268185173,1.4129977713157151,1.1951618684854524,1.178841194823692,1.5721645052733872,1.527889720704911,3.520255336834124,1.3442473571699438,1.039267367184788,1.265931246924867,1.3059602004989956,1.4619839376649744

==> ratio_vs_drone_trucks_multitsp.csv <==
1.0274507081247042,1.0,1.0,1.1425157018602068,1.1662755244106113,1.0,1.0874558737537323,1.1347909845825916,1.0,1.2004974537449271
1.2999787075882294,1.531338661015593,1.439680604636274,1.1515668746844219,1.2175806536237896,1.3469081825585745,1.1208248051884517,1.4986019164623248,1.2492493761829606,1.1682730407360966
1.7818376848792163,1.484094360364209,1.0,1.6182543323034686,1.4769816018551896,1.8177528188469323,1.1881200996846746,1.572059241325468,1.4512515137320867,1.3112464012258882
1.379580421721405,1.3859853050660824,1.6686534647579199,1.5946643228518005,1.3587540426673794,1.4377888514172723,1.367017738973901,1.3856965909066974,1.7976080113315527,1.3988976252098122
1.0274507081247042,1.0,1.0,1.1541325485967118,1.0000000000000002,1.0,1.087455873753732,1.1347909845825916,1.0,1.2004974537449267
1.2999069572456865,1.3473979274996903,1.0,1.1679557588837148,1.3220470009015832,1.383716371614014,1.1208248051884517,1.5074747076320691,1.279413439154876,1.1608550903420707
1.7818376848792163,1.7296290746135672,1.7477714935359243,1.596639891786818,1.5227280332700281,1.8973936088540309,1.1831508334359653,1.620415117313018,1.4144117882442109,1.9177675427132654
1.417967391791204,1.3825383599445018,1.6686534647579194,1.5464704145648238,1.4142897125195755,1.2187753445552965,1.3232630487749295,1.2619964142751021,1.6464415842677305,1.5141835085862032
1.0274507081247044,1.0,1.0,1.0965823969525854,1.0000000000000002,1.0000000000000002,1.0931214510787532,0.9999999999999997,1.0,1.0446538186570435
1.0296766407355973,1.3546208098557895,1.0,1.2311470084462623,1.2609453053234083,1.0,1.0,1.2484453460493836,0.9999999999999998,1.200497453744927
1.6490532744099937,1.6055165913525467,1.747771493535925,1.3407510772274602,1.6469566649076854,1.4267276591298959,1.0,1.7188501039934703,1.3512466812465675,1.055774091952942
1.5358567640254488,1.4745824943586576,1.808621413715903,1.0000000000000002,1.3652061330875576,1.6808032251189418,1.2076011204019166,1.4326799455822679,1.5240400643287524,1.6225951884665657
1.0404734731254917,1.0,1.0000000000000002,1.1273622257971387,1.0,1.0,1.161966886059887,1.2112279946488875,1.0,1.2431183572828755
1.3925918884250346,1.4313540508479747,1.0000000000000004,1.1607088975197473,1.4404271724106048,1.4947331139348154,0.9999999999999998,1.3066859500262573,1.0,1.2136997420821565
0.9999999999999998,1.863433516380872,1.0,1.0,1.819138863353553,1.0,1.1881200996846746,1.8048497624460673,0.9999999999999997,1.7800933234299485
1.5490983880825964,1.5323875454360267,1.813899330826701,1.5989588467838105,1.4372628489797337,1.6941059110637837,1.0000000000000004,1.4480024764942991,1.7268327368706413,1.7024521997965723
1.0,1.0000000000000002,1.0000000000000002,1.0,0.9999999999999999,1.0,1.0,1.0,1.0000000000000002,1.099423776332381
1.4472379093530927,1.4874408794416474,1.0000000000000002,1.3773996461491373,1.32210712560801,1.0,1.1835088694869509,1.2535860183792125,1.4019919428798495,1.3014778027846203
1.9999999999999998,1.9099363826474807,1.614326589373326,1.3773996461491373,2.0,1.6217236266047728,1.1884290203724477,1.897144776041563,1.4436291587601116,1.1136304232444498
1.4999999999999998,1.5266532082919637,1.813899330826701,0.9999999999999999,1.5088267206517803,1.6299054038584422,0.9999999999999998,1.577291421088563,1.647515498441608,1.640948954416862
1.0404734731254914,1.0,1.0,1.1388318317639146,0.9999999999999997,1.0,1.1619668860598868,1.2112279946488878,0.9999999999999998,1.2433378930468224
1.0404734731254914,1.4268552923117623,1.0,1.2097164653215395,1.0,1.479822428639704,1.0000000000000002,1.3066859500262578,1.0000000000000002,1.0890227817056792
0.9999999999999998,1.9263584269420058,1.5201984142390828,1.468920566618584,1.5378011016530544,1.0,1.0000000000000004,1.6368057992047047,0.9999999999999998,1.725820813797418
1.6797557935999494,1.6628069367792868,1.9683226863568362,1.0000000000000002,1.5677751897844376,1.7838872316685823,1.0,1.5733933036488679,0.9999999999999998,1.8694822964879918
1.056473021996835,0.9999999999999998,0.9999999999999998,0.9999999999999999,1.0,1.0,1.0,1.0,1.0,1.099423776332381
1.0000000000000002,1.0000000000000004,0.9999999999999998,1.3292661586619796,1.0000000000000004,1.0,1.1835088694869509,1.0,1.0,1.1098333510661786
2.0,1.5134246060212004,1.0,1.3618798437808919,1.9921749330406582,1.0000000000000002,1.0,1.8499622265497706,1.3415339615852058,1.7800933234299485
1.6795882371033826,1.655371422113486,1.9629470501582598,0.9999999999999998,1.6194964498514317,1.7801436102530874,0.9999999999999997,1.7886200978039664,1.0,1.8777012601242034

==> ratio_vs_drone_trucks_singletsp.csv <==
1.0,1.0052870644821579,1.000968259768472,1.0184167165449827,1.0542764460481355,1.0032394174712227,1.008427226371136,0.9999999999999997,1.0497056036789492,1.0
1.0717507949332938,1.0066669912229578,1.033166359441078,1.0200599961682921,1.0917656176646966,1.0,1.0389103501176185,1.0259284984851156,1.135911686197632,1.0002653881052512
1.0077251711011515,1.0337646309411412,1.1111514236204945,1.424305640889311,1.2125998457856486,1.1965313203221237,1.2393692755867123,1.05655308187755,1.1347343446784353,1.3498517456006838
1.0897556283911238,1.033764630941141,1.6564391174003765,1.7663044360353026,1.136605848574188,1.292107346780623,1.4236747219184491,1.2574558078661682,1.8009716358137262,1.781923452341082
1.0,1.0,1.0000000000000002,1.002892706130465,1.0,1.0549996175596763,1.0,1.0000000000000002,1.0150989303193674,1.0
1.0,1.0108908248174648,1.0000000000000002,1.0675656430908758,1.0493054803288573,1.0627152059648348,0.9999999999999998,1.0000000000000002,1.1472825733906906,1.0276949569639358
1.0492959453988122,1.1401628525224083,1.0,1.2600261311126149,1.1447670419168494,1.1052848172551226,1.0446959956947066,1.1611303796104466,1.1982037637454825,1.1675381155022166
1.1097541917080318,1.1393330164686972,1.6277986616534024,2.3168241756193217,1.1456677127709294,1.4977017034197324,2.001342347033181,1.1858176119982347,2.1140667486078004,1.5807391588575856
1.0000000000000002,1.0000000000000002,1.0000000000000002,1.0,1.0014873320247926,1.0000000000000002,1.0,1.0,1.0000000000000002,1.0
1.0000000000000002,0.9999999999999998,1.0000000000000002,1.0362269449532104,1.0952576959554816,1.0249160136774391,1.0019548698974967,1.0026332678887557,1.0322213735421164,1.1052128945503488
0.9999999999999999,1.053286111611216,0.9999999999999998,1.0073470897477617,1.1029070387109283,1.0654703247309651,1.0288187983503108,1.130114472745638,1.1391360143145048,1.1428898341637597
0.9999999999999999,1.0533064165839279,1.6277986616534021,2.072453889906421,1.1234031621558538,1.2912002710329447,2.0039097397949934,1.1678138377479628,2.0644427470842337,1.4306818073710517

==> risk_vs_alpha_multitsp.csv <==
1.0061896633305818,0.9364118167779919,0.9364118167779919,0.9614444395020623,1.018604246391146,0.9757683015030914,1.1421379136540868,1.073601550043893,1.145205589582914,1.1421847370915474,0.955037953057716,0.9620955905718537,1.0509008235129491,1.0365215205503495,1.0521957491090035,0.9370045169059363,1.0400339563417773,1.1658918352650813,1.1657136763560318,1.171077487223371,1.1039318214241132,1.1039318214241132,1.0338284204916688,1.1047036994577095,1.1320974739051564,0.9468084894137503,0.9889986469069832,0.9468084894137503,1.088177982690992,1.057427816870022,0.8848255643429142,1.0739479118525395,0.937331284546253,1.0876211625645968,1.0739479118525395,1.1035919652107462,1.0531913028268778,1.1035919652107462,1.1288036341490646,1.1288036341490646,0.8854712077184136,0.9661561577708583,0.8958786926820257,1.0965472999264534,0.9691780801787604,0.9740015922941694,0.9740015922941694,1.1971342827632858,1.1971342827632858,1.1971342827632858,0.9005695369332721,1.0183455432386719,0.9005695369332721,1.1162676133405935,1.1162676133405935,1.1988018685225754,1.0553780981629532,1.0618640905080101,1.1995482161351714,1.1995482161351714,0.8938297423202781,0.8938297423202781,1.0492693184888509,1.0910810178910362,1.0910810178910362,0.9309446376373329,0.9309446376373329,0.9309446376373329,1.163680797046666,1.163680797046666,0.922075732882543,0.922075732882543,0.922075732882543,1.0752878657671534,1.1144621555665584,1.1683279640381456,0.9613482371369945,0.9919257161477417,1.1683279640381456,1.1981614401701923,1.0705859857549573,1.1162950441353003,1.0705859857549573,1.0705859857549573,0.9225940605743334,0.8737537785809775,0.8737537785809775,0.8737537785809775,0.9343375804933297,0.9343375804933297,0.9971206953026236,1.0705891786897341,1.1289996224527872,1.226732000738875,1.2273546597208242,0.9722930123286229,0.9964023088663043,1.0721008822159095,1.0857563308035825,1.039479117233636,0.9691268454147365,1.1716293960786193,1.1185371014730499,1.2101799121493007,1.2101799121493007,0.8558262113182914,0.8558262113182914,0.8980330762727543,1.068236967590825,0.8980330762727543,0.9465466024970088,0.9465466024970088,1.1187251112272636,1.1187251112272636,1.1329175873693724,1.0284246657340024,0.9275839897071562,1.1249123856843848,1.0284246657340024,1.126160638506243,0.8817402193084345,1.0983832476879702,0.9281207628749666,1.0983832476879702,1.0983832476879702,1.1359000479450947,1.1359000479450947,1.1359000479450947,1.1359000479450947,1.1359000479450947,1.0,1.0,1.0,1.0,1.0,0.9382140588324557,0.9382140588324557,1.1638148574310283,1.1725696563631385,1.1727675735405696,0.9989043883012924,1.136196684334882,1.136196684334882,1.0862607794103196,1.136196684334882,0.9984909263605103,1.136201291848098,0.9984909263605103,1.136201291848098,1.2396601258066529,0.9982425777526444,0.9982425777526444,0.9982425777526444,1.1374426696008393,1.1374426696008393,0.9951311490336794,1.1524971731695197,1.1853879319395548,1.1598625092197057,1.184901590728164,0.9930396387232657,0.9930396387232657,1.1939633309744453,1.1939633309744453,1.1939633309744453,0.9683761347541107,0.9683761347541107,0.9683761347541107,1.197243095204926,1.197243095204926,0.9061687298780555,0.9061687298780555,0.9061687298780555,1.0881514848927691,1.11191409936904,1.0512820685037774,0.8422892894330526,1.0512820685037774,1.0528616117913157,1.0528616117913157,1.2333691340424564,0.9938521788575866,1.2333691340424564,1.0159606469796831,1.2365225130514739,0.9072291438573622,1.0442823855749035,1.0442823855749035,1.103892933906439,1.1259040981666626,0.8693290881565866,1.0541695375446818,1.0541695375446818,1.0461002484591904,1.0562948599167916,0.904875015955107,1.0673503474467516,1.0777668571391936,0.904875015955107,1.0673503474467516,0.9229747383281367,0.9229747383281367,1.0738931705336732,1.0738931705336732,1.1358459816848963,0.9978685657947651,1.0409354119065544,1.1651709533190804,1.1665687846620598,1.1665687846620598,0.9089630211913752,0.9089630211913752,1.0560963174362135,1.0150650789076288,1.1252679470575255,1.0044044717794542,0.9379684536389388,1.167685680935299,1.167685680935299,1.167685680935299,0.874290061048838,1.055640430223174,1.0751064834947985,0.9743083047599918,1.0830670084915328,0.9741085594154771,1.1934496437612496,1.1113377722724653,1.0868669482397422,1.1934496437612496,0.9281575462020418,0.9281575462020418,0.9281575462020418,1.1601969327525523,1.1601969327525523,0.9325473635522357,0.9325473635522357,1.1492164146968105,1.1492164146968105,1.1492164146968105,0.9444766648732824,0.9444766648732824,0.9520213704331243,1.030425357331479,1.0724144182625708,1.1834304648466734,0.9467443718773387,0.9467443718773387,1.1834304648466734,1.1834304648466734,0.996659913918668,0.996659913918668,0.996659913918668,0.996659913918668,1.1656213217914728,1.05690836440157,1.176137257245046,1.0897558990670104,1.1436046221833591,1.1809982354577018,0.9918397589107827,1.1350845277300565,1.1430530071508458,1.2063064476625704,1.2144637288321631,0.9868368081283387,0.9868368081283387,1.2098351632490563,1.209950238582377,1.209950238582377,0.9883080482622933,1.1682396170722171,1.1600607174262176,1.1685211116858907,1.1600607174262176,0.9325451018062088,0.9325451018062088,1.1333058914473042,1.1656813772577608,1.1656813772577608,0.9643744138981164,0.9643744138981164,1.1862628278925835,0.9643744138981164,1.1862628278925835,0.9225405923702046,1.0445233280781574,1.1144118785338915,1.1144118785338915,1.1144118785338915,0.9751223740508792,0.9751223740508792,0.9751223740508792,1.1611271305226831,1.1864460146128704,0.9213607182645737,0.9213607182645737,1.0713020716231694,1.118844623314473,1.118844623314473,0.8612806242478107,0.8612806242478107,1.03917541596414,1.0574376293789833,1.0574737214857772,0.9397115545384409,0.9397115545384409,0.9895301539537932,1.1407336580616552,1.1401673968834443,0.9874944902380057,1.0596551864884767,1.0617158158716424,1.099097894197909,1.1172688898394192,0.8608217807406362,0.9913684395086589,1.019713113668266,1.0369844623098012,1.0612705217868257,0.9373309080055822,0.9373309080055822,1.0771437990716088,1.1688647521382547,1.1688647521382547,0.9002881246008408,1.0922022206760575,1.101987918338834,1.101987918338834,1.1103244515817168,0.9469316524461135,1.1328814313832147,1.1427800450216663,1.1477415692934811,1.1799398706994941,1.0894814406093816,1.0799387395950943,1.0940398951029615,1.0940398951029615,1.1430671042013547,0.908431015563489,1.0064610518819992,1.1029910080728003,1.1017386765714743,1.132778590951719,0.8953720626229404,0.8953720626229404,1.1084157023967187,1.1084157023967187,1.1084157037475098,0.9022598253536002,1.0008863946649933,1.0840536128464184,1.123465170473528,1.0495369564724508,0.8859176226351032,1.092321671446497,0.9879168501217511,1.0463214290820657,1.1057563839562554,0.9471779610685921,0.9471779610685921,1.1727676203626332,1.1727783604218787,1.1727783604218787,1.04672484090296,1.1259471644971424,1.1452601149583574,1.1505162512537286,1.1505162512537286,0.8606442709271234,1.0339701644178054,0.9492446978463097,1.0151889997189596,1.0625780591385519,0.8709619209983022,0.8709619209983022,1.058046079885752,1.058046079885752,1.058046079885752,0.8916728509893522,1.1109906624092925,1.1112157896569381,1.0769979290151561,1.1112157896569381,1.037203217832188,1.0375145902137124,0.9297226803630912,1.067356164176994,1.0508366542111078,0.9261657555643246,0.9261657555643246,1.0061804599189446,1.0061804599189446,1.1345068341846283,1.0126283172201043,0.9182343673413962,1.1388607574645933,1.1421544796066219,1.1421544796066219,0.9224522458152348,1.045563657106325,0.914083850059097,1.1014429095341276,0.9826180383780689,0.9991314738732809,0.9711118161455219,1.138656087997931,1.1430216060850833,0.9999999999999999,0.9192541005957977,0.9410621084826964,1.1325913044674043,0.8628664924658533,0.9725617332143718,1.0452042916766013,1.0606441439353664,0.8388357397828431,1.0697700221244042,1.122809085559956,1.076487064374509,1.0273607122967778,0.934114648975727,0.9900196736446073,0.9090014415428151,0.9721046446154608,0.9110075983926591,1.1291717143380589,0.9204657293174554,1.0588966747497737,0.9030664566765183,0.978408901561795,0.9078074883410697,0.920976534377225,0.9678506425515723,0.9177651820215318,0.8761386198245998,1.0837578160319852,0.914032062181403,0.9129787600495664,0.9601837497337968,1.1079665174230362,0.984165848300429,1.0278793147809737,1.0186076063094704,0.9974834563232347,1.0921565213942837,0.9297776365075424,1.048887448023819,1.020356888601548,0.9539484023236018,1.0168457444398646,1.0014025577703585,1.034500989256839,1.085858206075705,1.085754561580463,0.8770653226362479,0.888774222809939,0.9663158263983646,1.0430099898187728,0.8899332227306064,1.0171558176750173,0.9969481442159632,0.914748347568098,1.085180067853227,0.9121170418337522,0.9353206789050158,0.8945290584882764,1.0113647806807882,0.9805968418603755,0.8593780099861175,0.884200741663887,0.8395288606291849,0.9744404765771545,0.9100136684190508,1.0417540166276913,1.0303439976551545,0.8559975121828359,0.8117820311738845,0.9087311505477537
0.9058333060397755,1.1044359335571294,1.1044359335571294,1.186079016844674,1.2432388237337577,0.9357716264614067,0.9357716264614067,1.2658530960051797,1.3397754580816592,1.3404867022850664,0.9912114051304526,1.0301061701170409,1.1655322148645264,1.0910814108585916,1.1674018632942238,1.1749422245179013,0.9488638327880958,1.2445363041668467,1.244358145257797,1.249721956125136,0.878753985812033,1.2713204250409487,0.878753985812033,1.2527883809887324,1.3023264314824636,0.9148820277622962,0.9570721852555291,0.9148820277622962,1.338773936247646,1.3233443394413291,1.0469707564807704,0.9499395624213476,1.1056596331243598,1.17135901868339,1.1320150908196536,0.9844747089386491,1.0285396309384551,1.0766561882533383,1.1570329729608513,1.1570329729608513,0.9206048730140222,0.9869096242268006,0.7759492192420337,1.0573357690548952,1.1108052301804452,0.8402489141309845,1.2062000015319614,1.2063343694402984,1.1936171808666742,1.2326847913606949,1.0133375894062846,1.0414837663903636,1.0869840654729428,1.1652801587448036,1.1527370708928097,1.1434425154025538,1.1602023429919976,1.19587767658443,1.2253468579865237,1.2422921623148029,0.7476462261497085,0.7476462261497085,1.111290770310742,1.0991851749469537,1.055351472489867,0.8347670010282245,0.9219816313472364,0.9219816313472364,1.08140540002068,1.2106059895714463,1.1267927674045062,0.8951487714968877,1.166825137034413,1.166825137034413,1.166825137034413,1.0569277877929133,1.1682482328526018,1.1175615765822977,1.170322575452496,1.2240790129155967,0.97049763034214,1.0170631909565078,0.9780195042720545,0.9780767307863616,0.9782605184271804,1.016727985332164,0.8001686450764319,0.8001686450764319,1.07550290745293,1.07550290745293,0.9035928489952194,0.97706133238233,1.2489730572011148,1.3499457539646424,1.3505684129465916,0.767736837741908,0.9468227653430962,1.0600689773631145,0.767736837741908,1.1095199935198556,0.75618687006242,0.75618687006242,0.9162938323002479,0.9162938323002479,0.9162938323002479,0.9955497286388403,1.0523482457833209,1.0655124875118107,1.0190023765641776,0.8501672903303471,1.2768102755122093,0.8998907614873313,1.2768102755122093,1.3399075163671776,1.349836142230997,0.9733414639602236,1.1517797662859148,1.1974728524411917,1.2082498842222344,1.277095907811565,0.8852917473131378,1.0137679882678978,0.8435055034548942,1.0137679882678978,1.0508328640257372,0.9927529519616747,0.8220551023293456,1.2330826534940187,1.2330826534940187,0.9927529519616747,0.939945729250826,1.3401800987541959,1.3921630088955492,1.3921630088955492,1.3921630088955492,0.8336793603093935,0.8336793603093935,1.0592801589079661,1.0698394013213495,1.2267917246091276,0.9337348094927589,1.0710271055263487,1.306947869378007,1.3161939708591448,1.3468955858709042,0.9440097154360501,1.2245976497610338,1.3391415127809032,1.25687133135962,1.3442794922422596,0.9269489076724076,1.2977757741294158,1.3860651470197742,1.3776129362504084,1.3860651470197742,0.9393841316403898,1.09675015577623,1.1996068402474347,1.4086911636181858,1.1991204990360436,0.7803375982717092,0.7803375982717092,0.7803375982717092,1.14978580417932,1.1700966751513369,1.3187145683759844,0.9298743263111567,0.9298743263111567,1.158741286761972,1.3320991866258347,0.786084875080745,0.9718321506741618,1.0157770386751372,1.0812313615422229,1.1056978336639351,0.9637316936026469,0.8783111386795655,0.9637316936026469,1.132108371797883,1.132108371797883,1.2929718720183692,0.8952429561550983,0.8952429561550983,1.3428644342326472,1.3428644342326472,0.8271932612187052,1.1619645085836552,0.9642465029362466,1.157137505178605,1.1791486694388287,0.8202923033430961,1.0051327527311913,1.0051327527311913,1.2110041024939753,1.0072580751033011,0.8640668206971444,1.026542152188789,1.2945370561269094,0.8640668206971444,1.2882436700129984,0.8084758848635841,1.0612793591232865,0.8888223448937521,1.2099689203622814,1.2127138272953764,0.8662451175549265,1.2792362216070965,0.8662451175549265,1.2792362216070965,1.2792362216070965,0.7676083703598915,0.9481000001787008,1.0331675957087898,1.0824328664119622,1.0768816791500782,0.8742392075428378,0.8742392075428378,1.3113588113142567,1.3113588113142567,1.3113588113142567,0.7587312346747802,1.1112012355557879,1.1314938735045859,1.1314938735045859,1.1314938735045859,0.8671890863162814,1.296707244815851,1.0044182991732697,1.2151545341771472,1.296707244815851,0.8420234772241116,1.1798331736311702,0.9876391788600098,1.2630352158361675,1.1277561587720977,0.9339419968812975,0.9402993115187368,1.0422487747805567,1.0137952555687382,1.0157282575205797,0.8953951352217677,1.0732426952096652,0.9029398407816096,1.1865524964403313,1.2011804485989537,1.1171153344769662,1.2820271527861682,0.8804292415076316,1.3191266937167552,1.3191266937167552,0.8582239445970735,0.8582239445970735,1.1325284744990316,1.2172153954551872,1.2763096868243267,0.8003941750965067,0.9272148447295973,1.1884531860946417,1.1623182607999405,1.1884531860946417,0.9077619674395825,1.2702403952802743,1.3479186954897422,1.339810356864363,1.3479676380339556,0.9733185828328501,0.9733185828328501,1.4059597034927531,1.4060747788260737,1.4060747788260737,0.9695000313321209,1.1494316001420448,1.3673220860498208,1.2675350454000225,1.3661752129453486,0.9824814837760407,1.003692489067789,1.1124094647935785,1.1139564747166606,1.1152999042457856,1.302280828885165,1.3029741973809985,1.1181328404340047,1.1181328404340047,1.303250120316838,0.8380876730253152,0.8380876730253152,1.1804095489462691,1.22389837505472,1.2396015569351024,1.2662854143420939,0.8878794897483269,1.0157885272307228,1.2665100025091744,1.2811052452494769,0.9102498007398232,0.9659253586706037,1.0279307673160936,1.0720334611499982,1.0860624164464452,0.9456184531164236,1.0163873336649583,0.9728945136105497,1.1922817269974684,1.1923924458956223,0.7915599055715438,0.7915599055715438,1.0083365102753554,1.077777051740185,1.1576233867086538,0.928968065081755,0.928968065081755,1.1371674455316343,1.1606032231334478,1.2476649030323268,0.7889466589538676,1.0902853437153543,0.9580589278648697,1.1536002412589004,1.1582694455756026,0.7199652025197947,0.97731184609299,1.0247022442124336,1.0534445862492614,1.058294076063757,0.8032055388694817,0.9951196349446984,1.1169347524558442,1.167182093733015,1.2046657258954787,1.0971913887317328,1.0975636032636875,1.1020386954673749,1.1615561923286282,1.2047150059023686,0.7615869754910729,1.047886565690022,1.099431178947848,1.1321954744734335,1.1275851856104415,0.7495216940615659,1.019813501478703,1.0585253348450119,1.0686332644946988,1.0686541901786482,1.0329982037354,1.028068772084001,1.1519030486318134,1.1952132382905625,1.1909372296892566,0.90923067610206,0.7394619319228208,1.0823556006237065,1.0950262493841376,1.099609808599978,0.7370782736494389,1.0178736048584363,0.8635447908974456,1.0322324904796916,1.0896155245159047,0.8184306473170144,1.2215021945013045,1.2250578599179023,1.2265534852484063,1.2253235634432116,0.7757258804089286,1.1577446003272842,1.1203410634737931,1.1584420062591285,1.149844875076149,0.7370181270721459,1.0822160246835615,1.0817230434467902,1.0881376639734852,1.096201548892035,0.7682242510170175,1.0888654920729472,1.1137635892875737,1.1180515448518122,1.1403241008869365,0.9970434408281035,1.1596942126297638,0.9055695210714837,1.1180239489607648,1.1596993053165598,0.9914606946893529,1.0876805369391798,0.993422843996123,1.0893605964988697,1.066575678580202,0.7192944762837131,0.9110784141842003,1.02676558428004,1.02676558428004,1.0779527584553834,0.7733147202725682,1.0020928715336583,0.9800265606859159,1.1223581729099845,1.1429892648774334,1.1936209737411356,0.9706816297319582,1.0727256128492018,0.901548336255684,1.1972308793632884,1.1543583856204302,0.917049222770251,1.0097260505814099,1.0254954599042465,1.182381543673967,1.0480467539189269,0.9255715820934843,1.045856766047265,0.9601905866651872,1.0204508681534923,1.1344124360704886,0.7612182299029078,0.807149054701864,0.8909199125829861,1.2118132376509905,1.045246747045515,1.1956697862732188,0.8064067951130689,1.1130091307595102,1.009435883078156,1.1722121205047975,0.8885477842373356,1.0757623952215831,1.0724824732554998,1.1934094038946625,0.8503046145973807,1.2397679725162845,0.7940195123583096,0.8786499415248001,1.021011704718519,1.0936555693371428,1.1166984718785395,0.8359067525351577,0.8301013277620737,1.2129952700180628,1.0405608692241768,0.7928450802259399,0.8331431554786237,0.8553274842512311,0.737615498270392,1.0749418810487696,0.74697177139508,0.7177505443603427,1.0404385407154402,1.038526514956505,1.0303558610933965,0.8268038602926188,0.966884391051866,1.0272912919270023,0.9978544440094174,0.8028216884391549,1.0632893850766019,0.7395743788832759,0.7597735571238516,0.746368229593296,0.9220282745652222,0.7835000227439143,0.9052004898923396,0.744190839911767,0.9966372928037636,0.8974425364981028,0.9885536581145666,0.8219456558070051,1.0892709698104948,0.850139897101265,0.8851110532997083,0.8828381857754319,0.7783786587735197,0.8248846811560423,0.7534038374421658,0.8056004964718148,1.0827333133412103,0.7756375707769508,0.8074769052379733,0.867287500177958
0.7318706321044156,1.1349643859232343,1.1568520086181802,1.2667463305234652,1.3241855711036514,1.3701377125288703,1.2011863309397812,1.4587362200022225,1.503966297059309,1.4695901893383159,0.7741029454274764,0.8129977104140647,1.0102402452931887,1.0556565023574294,1.1393565914065442,0.7239909113743932,1.3189559278775596,1.2880214138481023,1.3834232086142897,1.4165380793930948,0.682152958413541,1.2357902340559006,1.1775868197305692,1.202512830256087,1.3411420596241688,0.6871435159789626,0.7293336734721955,1.1994805571453997,1.214250795930515,1.3008078047439333,0.57784886793401,1.0636412260261288,0.9901179600023007,1.0494353292449912,1.1435491958868673,0.665402965790841,1.221056194033765,1.3278523042077142,1.325882981867841,1.330805931581682,0.5816206938125175,0.6623056438649622,1.0446420646668118,1.1558141999420422,1.0888463847680305,0.6781435248118218,1.1702031150142478,1.207071741608811,1.3214494438432476,1.354054318051382,0.8536020789491476,0.912688576741663,1.137492593814925,1.1836860841726398,1.2310511784320988,0.8931427067584107,1.037162169056764,1.1041713945951876,1.2253303469642947,1.1663751201260368,0.817555719363553,0.8254078918536636,0.9795756692299846,1.0141733840607576,1.1165210706321806,1.0713611438111603,1.2273441886744216,1.0713611438111603,1.3072979722245157,1.308614624344596,0.6826472129731117,1.3158083257980486,1.3390278574210914,1.2280878807364684,1.3641804808740445,0.9361710091004495,1.0474914541601381,1.3948263603598243,1.3170516731294355,1.4522445266102846,0.8305747547813527,1.0462138955716709,1.1576965089966509,1.1904121263338143,1.1883472800025043,0.8377054227687359,0.621146082513004,0.8020042803250882,1.226380056079433,1.2273433711400934,1.1919602603811643,1.2855027203266995,1.0304323650811915,1.3927527083878015,1.315137543437439,0.6137939157555976,0.7928798433567856,1.1670908190724358,1.0769839957368712,1.227587831511195,0.6746442697772098,0.6746442697772098,1.1784464578024882,1.1784464578024882,1.1784464578024882,0.8839765031510475,1.2034071599826623,1.1831871171411332,1.3346904501964854,1.154358540563796,1.3616204775118268,1.3958707552451648,1.4673395592123222,1.4677195945268677,1.4829647489501505,0.8057340074991187,1.1725474557146918,1.2686407020340398,1.3590929720237137,1.3880928000318153,0.9295300379329873,1.2435964054549515,1.0561944163963055,1.2535030180008486,1.2897684540061058,1.1285296251910855,1.187700283000817,1.1844019936805765,1.1484874036604187,1.2597583392192586,1.3312253565754142,0.7646458610947401,1.3424435305901434,1.5268082212373455,1.5292917221894802,1.2049124761194594,0.9577553443108657,1.3565343446873948,1.4407026152340385,1.440954095929018,0.6375508115546499,1.2365719532756194,1.2136623288868127,1.236204141559209,1.2367036286216568,0.7035559168421402,1.2753531813269898,1.2011156249386914,1.2877561451111696,1.3212347155410897,1.27992608028426,0.689939691084494,1.3770808227652935,1.3778311326172359,1.379879382168988,0.8035376140882601,0.8035376140882601,1.550228910136148,1.2421509971606357,1.4318612902171506,0.6743738986666273,1.0995700975188012,1.0636041453145526,1.2629556760708263,1.348038311161748,1.4711248303289484,0.9824201811437553,1.4784685382667655,1.4991023042753204,1.525410503822943,0.7043790799992488,1.295271862088921,1.2965297363201902,1.3059523345730275,1.3605033767857249,0.6173603502067683,1.095403946365006,1.0734068743447192,1.0631395338417657,1.1357904311565366,0.6377885318209539,1.1962390235232883,1.167525444134517,1.167021859769551,1.1982747677375774,1.2095537965877297,1.3609006341082035,1.3280660953290433,1.3930572113837798,1.4150683756440035,0.6236655751214395,1.1478523186016913,1.1443575368495633,1.246411114678779,1.247331150242879,0.693531288256944,1.29194153465282,1.200080473695189,1.2488492970573153,1.3746402823916692,0.8913521846231943,0.8488624605206809,1.1863172267453286,1.029247315121908,1.2953324175008312,1.1632752713468886,0.7053746537056338,1.2169329986691126,1.0813706713636422,1.297640926143772,0.654872212698155,1.2373134730275788,1.080765621459452,1.2878790762089976,1.2799818246683516,0.7497566049105113,0.964367339777821,1.2528411488854367,1.227259966294222,1.306746063353617,0.6525940251082577,1.1748279899053948,1.3004717386501374,1.1996735599153308,1.3049912265431753,0.6772835728620262,1.128273501384105,1.3267813786933942,1.2758936785882893,1.3545671457240525,1.238961637176262,1.240517020014895,1.0863803353158603,1.3754584696828605,1.3754584696828605,0.7260949670810338,1.0995804055312375,0.9774250228433762,1.023706648972263,1.1538510526463965,1.2773151636790188,1.3078460128254867,1.3531677122111965,1.3444869339324381,1.3913528155417554,1.2709825159623211,1.271684825676875,1.1542908057277688,1.2803783955631167,1.3736281922056277,1.023562839208249,1.191596112245877,1.1576529546892897,1.276371153337693,1.3946730342909237,0.6589878964570659,1.1071453286757764,1.2170378674621776,1.1198614518214098,1.2571927697802205,0.7618440417998572,1.4761873950454087,1.4912437193959844,1.0804202047508578,1.5229063729468195,1.274647497208119,1.2066405704606216,1.4604649701665895,1.5317493909262123,1.5317846894980103,1.2687641650665824,0.918914974038211,1.2848664449317642,1.467011076126784,1.397785999873372,0.698114170824705,1.1113084295537172,1.311310812302469,1.313972234510943,1.39622834164941,1.4115056613275279,1.3742567325264987,1.0485081400100036,1.3861438721649815,1.443042226964676,1.0169214531128763,0.8983851475155715,1.1783998169349483,1.3693673974506562,1.3776037730532755,0.7185638550438851,1.4005894062371431,1.4070178281745944,1.3341588954286985,1.3791266567661067,0.7922831194874703,1.045804337011679,0.958456211888839,1.1923403269156865,1.1226733823720494,0.9176799594787004,0.9847195442372709,1.1088829242424416,1.2422572108037486,1.2686857019159408,1.0218802709322885,1.065158363557013,1.227412377275372,1.2748152827213837,1.2426004300681428,0.7550123713001645,1.175968870712978,1.3152638625804074,1.3227952526918272,1.3289200160668262,0.9615168069560369,0.9615168069560369,1.1160855276337713,1.1896356337230103,1.160594395788625,0.5994508510961077,1.1186329409267872,1.1381404040779983,1.0725483951747703,1.1742864344856099,0.7959383097930645,1.1471922960268983,1.2749294177983934,1.2878693412722477,1.303534719033186,0.9820074827661915,0.982439029304383,1.1099769668905701,0.9823254101756933,1.1643854004636436,0.8164999055679609,1.1665846387646537,1.1929734669473444,1.2268135538447347,1.2149379699495393,0.8727702314929338,0.9960912629385448,1.0841605454887564,1.140936679249733,1.1451762857830385,0.8189813648646517,1.086842819419414,1.1045784218790884,1.1554007810677513,1.1595516984448764,0.9909287838468914,0.8547877572385998,1.1100508717002449,1.1558959320771287,1.1815460941705176,0.5931698130714854,1.0538249496672896,1.1623206391434835,1.1773030053082432,1.1860210842003374,0.6387671668458851,1.1892848150829678,1.2118794231572583,1.2381630226441749,1.2366707048962144,0.6574689944713996,1.002084177536264,1.002084177536264,1.3149379889427992,1.3038161175990877,0.906399629498108,0.8672437484536405,1.0868291122396734,1.1107686181522016,1.1090976083987658,0.7462445276442187,0.8004195896355094,1.0216979714010317,1.0218358154057898,1.16681086777977,0.8108718455401134,1.0286209113062175,0.9578444867994425,1.094871637319528,1.1456109047299894,0.9344222254663794,1.013334819033643,1.0160993157368843,0.9929839812616593,1.0196812760512082,0.6154994632266891,1.1122584524746886,1.1326380694734797,1.179811752278035,1.2309989264533783,0.6982655758218699,1.078894024469147,0.9012388294426849,1.169164755344375,1.2077432518863238,1.2792197801140328,0.9718624964295177,1.3466228296917837,0.9540413377618514,1.249904046019304,1.1982172485170626,1.0035160969193908,1.2952321137714102,0.9894850757119702,1.3586100718992151,1.0423870708655734,1.156044072861887,1.1215603405390966,1.0976162947957482,1.1777628103189701,0.9124419311499203,0.6421033287295866,1.0494983593439178,0.9227735739642604,0.9377571541802521,1.0770433414913472,0.8671801657569603,1.100651053894013,1.142669339920413,0.905521798279893,1.0478966689147724,1.0698503540908881,1.1451059717064151,0.8767711749178366,1.1454562624426228,1.2267761854010908,1.1158686111574003,1.0221064399277027,1.0823292886596432,1.4181658253591345,0.9682556391173243,0.9443386066407116,1.096205716821324,1.2416990745866845,1.026684410876998,0.8559264848355855,0.7751917605675336,0.6416051455401941,0.69770675074475,0.6147674656186851,0.7060199978976146,1.0379847606832813,0.5650624653334888,0.9213827840498225,0.9167266895067753,0.9990661085783444,0.5626615703336849,0.9903846055336779,0.9314831140432507,0.7258240145530144,0.8555659797936964,1.0527446537274228,0.6052014687819531,0.7941363331183117,0.7145066972978636,0.8044723132824744,0.7718476889328745,1.392156381023747,0.718883064605929,0.690756689667214,1.3766411167054298,1.0556507215659587,1.1904477686354096,1.1196337856990783,1.2040033002689503,1.3206128165569153,1.3796323260298913,1.2075880607722147,1.1595998660127151,0.6270675655490494,1.1910648304325953,1.557070154697213,1.384767225513521,1.3668311622837634,1.1016232878462484
0.4180277297435928,1.1338014378409145,1.081721379821649,1.2538037555396764,1.2540831892307787,1.07459835111526,1.270862768726408,1.1618444041533005,1.259394972269057,1.3197956472205081,0.7523132090266653,0.5097637545189103,0.7831003849556644,1.0051396508081718,1.0208138793668258,0.8808358454665399,1.0113786515509724,1.0650773760088694,1.234745709273736,1.246847976772728,0.5874624308005527,1.1777727706391343,1.226192234297032,1.2257681567999195,1.3181309787180493,0.4574410138811481,1.0150912924340791,1.2354734110118133,1.2203829740026084,1.36431400574575,0.39527503216684023,1.0552856806367303,0.8440190308357298,0.9718354263474704,1.0617877100017101,0.4018454932523334,1.0551983257090973,1.1902233585884927,1.1121840830635992,1.205536479757,0.8130026043831375,0.869796728819348,1.0611445808589717,1.1483126014176326,1.081344786243621,0.42012445706549223,1.1625931728840466,1.1063213893486936,1.2603733711964766,1.2603733711964766,0.38950933476142385,1.0182140621502684,1.06784844600761,1.1055454524089385,1.1037610323033076,0.4444066438047031,1.1492696727362892,1.1473891201091766,1.2422409280608118,1.1832857012225542,0.633118297122317,0.8955453720314585,0.9604032085837935,0.9896013290301561,1.117530136103812,0.8342013658964399,1.0790441104992896,0.8342013658964399,1.1924588463886971,1.2323502551203978,0.4041950999055452,1.088528577458113,1.0964901544350774,1.021050698964962,1.2125852997166353,0.424974030445881,1.1523029017653745,1.2700892469018141,1.196515660471482,1.2749220913376427,0.5195268051504008,0.8183891454906455,0.9592794117978021,1.0693477530092612,1.0529846513297823,0.40008432253821596,0.40008432253821596,0.9255517927371604,1.160188061401704,1.2002529676146474,0.9376092257917213,1.2200946838368358,0.7638557409519315,1.3153737997337798,1.236149313393641,0.5893508369551453,0.8216596241935933,0.9497371922340436,1.13265715417078,1.031990882878306,0.891608189906338,0.7430030684238746,1.0555665087172335,1.134050296728713,1.13428030509363,0.39338354137864195,0.8527813216835678,0.9468717296848976,1.0208767574865216,1.1785673150823912,1.0638751265810853,1.109277954352176,1.2580521932710271,1.1699742435961267,1.282489144048493,0.43625039396668863,1.1679752282508955,1.1112540923174483,1.2796825942237209,1.308751181900066,0.5944249497237191,1.0167492057407819,1.002709577464002,1.1724087907130305,1.194065118610638,0.8981769488391769,0.9510356723289272,1.0481607897385212,0.9297412493578185,1.1219678105360862,1.036552360106087,0.9743857322396601,1.2976076168519508,1.3847994439897662,1.4099185938762386,0.9009779035679778,1.1676424510730496,1.160890053326634,1.2384734739599579,1.2384734739599579,0.972754773366545,1.3753012392500672,1.276249199024889,1.3915036708322204,1.4006022142391386,0.47200485771802503,1.282058657996459,1.282570228828491,1.367005837240835,1.416014573154075,1.0534608430359698,0.4634744538362038,1.3763002203198031,1.388138464270861,1.390186713822613,0.4696920658201949,1.0946289216191576,1.2826030943565436,1.0511046800775563,1.3115428167450096,0.3901687991358546,0.9040949947607401,1.0756035575085774,1.105734633288659,1.1705063974075638,1.3179999907339324,1.1685917029023518,1.1723879155098693,1.3345862245910414,1.3948114894667352,0.3930424375403725,0.943835709262769,1.0683027759244377,1.0604086292771313,1.1791273126211175,0.377369457265961,0.8174043826518141,1.0566236684163113,0.8415183247313633,0.9042409257894343,0.6871384332624189,1.0060719697798837,1.280345662765253,1.1861053328036029,1.2917832869694021,1.1247726294089222,1.145857318774234,1.0291920040890237,1.1942600997113644,1.2191136189373488,0.41014615167154805,1.1132483438537897,0.9359749333636773,1.0400624837144197,1.230438455014644,0.4320334103485722,1.1875774188595896,1.196651309841578,1.2372710315448199,1.2961002310457164,0.6317278063759965,0.9554911052157333,1.1428956785258344,1.0411178342584442,1.1909743892640277,1.159105484353645,1.0286885142021742,1.0945509935976985,1.091870385413315,1.2993676763323894,0.38380418517994574,0.9662454455093693,0.8096975939412427,1.129547206352525,1.121649954811879,0.5035556219119343,1.0090331103274008,1.178611524526561,1.0937332978635426,1.2501960331555195,0.8392770304297533,0.9844936927451731,1.0991066753847734,1.0166189271737505,1.1022979791043828,1.0384978655228585,1.0967008244807093,1.2464213289219717,1.1936249656865288,1.300783629474422,0.9722441409468877,0.963832781531191,1.008727689276978,1.2625434850159065,1.2625434850159065,0.4671670841906827,0.869959243800892,0.7184971399530251,0.764778766081912,0.9254983680582086,0.9795762618610852,1.1006391176894084,1.055428810393263,1.1664091258284963,1.1737844730411333,1.004314155726626,1.1193255569075726,1.170536748628041,1.228315205464446,1.2892746630251015,0.7553382943613239,1.092555809483617,0.9655490485839774,1.2025473512337876,1.2869630071250782,0.4991689285115259,1.1425378143632847,1.0015306472049044,1.0879748551677468,1.1547404319578618,0.9660669833634465,1.333148833200414,1.2406257641946432,1.1385427549815077,1.361610890131195,0.9792534525896665,1.3670521366714916,1.3284438529434621,1.4554121292327291,1.4599778742492748,1.0145307755043558,1.006576554370272,1.3564293249291135,1.4238881072463172,1.4508671823213273,0.7849632768895247,1.0313590552841887,1.040003531383219,1.0593965275597341,1.1411598407976684,1.1410559675428138,0.9763344522570688,0.6870907607472804,1.2927340817382547,1.309810084220211,0.747076386081663,0.6285400804843584,1.2351092237012669,1.2398560943791526,1.2571315095379725,0.44393974487416343,1.1259652960674216,1.228456640982015,1.1986027255047087,1.271269624680281,0.3658762216558063,0.6753848408223512,0.9759930637419235,1.0581983966399449,0.9862895010828292,0.7185882765482778,0.7468610969949943,1.0438228926830924,1.1286089743258463,1.1785241234413142,1.037115798579205,0.9575437085428652,1.1475415750628901,1.1767369790239752,1.1838471737781961,0.8331863077945164,1.0594647958528383,1.1381510217149113,1.1596100415193829,1.2548041584810428,0.7611723195714655,0.9210037707183337,1.018970984331481,1.1814446695757206,1.1421633324716418,0.5357980450540267,0.8606689879505968,1.019213631209805,0.9196906575015568,1.0798719313329863,0.5429852622378194,1.094690368112937,1.15277753267174,1.0371975993482194,1.1992313933574363,0.6790412970615446,0.719563094581005,1.0832030721981352,1.0858067090341563,1.1462747672821623,0.7084919556341253,1.0020837674072967,1.098477815482869,1.0825675746871353,1.122372314938075,0.6628068121910727,0.7834498891095807,1.0102894178351374,0.971076297089933,1.1014963883547553,0.39863905998809496,1.0798421691961206,1.054656723444097,1.0479988376491252,1.1899421033156137,0.7676265659898958,0.6314855393816042,1.0043892734066582,0.9325937142201328,1.1048102169870782,0.6613336055857874,0.9406405944873436,1.053760422341621,1.0449034770660854,1.105298868531525,0.6502003819845191,1.0029765170080203,1.0330509064301239,1.1353654819976824,1.195942963505011,0.8664657587103699,0.887244497185777,0.9679153405813262,1.1382478405223386,1.1635888206133926,0.8801134146955683,1.0078818204739468,1.0821873010861602,1.0855902458152376,1.0815966029082984,0.5469512192628426,0.7674624812348201,1.0195941865085727,1.0439490529379638,1.1523363765255263,0.7448069466474169,0.9390998626754816,1.105125780952606,1.1064565957154866,1.158756242800537,0.7445369410452142,0.8234495346124779,0.8777298909532268,1.0195857674577888,1.0462830622473378,0.5801205328410571,0.9056765996134207,0.9147281690597002,0.9884057447698448,1.063079182910209,0.744310047148766,1.0009955965229111,1.1046138796297877,1.1235642036656026,1.1599720804088522,1.1891247594599461,0.8662129777122439,1.0487155781359558,1.0876974685655258,0.9479865576342567,0.9468351533938714,0.923434062596704,1.0322879920375725,1.0372797945694097,1.01145690271508,0.6323076264814846,0.8393179940588688,0.7576286573773907,1.0842319337244015,0.9161236374829506,0.7210449463043055,0.6250462545884401,1.0589627584262777,0.7495808665567066,0.8159929720089315,1.2526649702230186,0.6608076018348177,0.8680616102014787,1.1745261858208769,0.8486411930864955,1.1428676326346714,0.9051522781262721,0.996911328767604,0.892475330047262,1.0945872416504299,1.1261282267841843,1.1329352519207256,1.0336292013228947,1.2932863158790078,1.048073826078861,1.0164542697399959,0.9546769970341318,0.9789444874175457,1.0333913353441917,1.0431266335756306,0.4981965284711068,0.7736387905300961,0.8643804648497166,0.35995844562109613,0.5692806908515137,0.8617085111603973,0.937044765251278,0.3649985879750331,0.7994692033083849,0.6995340235524191,0.948342837443701,0.548970287202296,0.7917235553556664,0.7801836062242614,0.6997711751983007,0.8134145090890755,0.8974307521147978,0.6797265797281684,0.5490220166157583,0.5135875754450879,1.099609214253834,0.3514837577222963,1.0578629283215835,0.9049215193182012,0.8189801215940716,1.1740880681861032,0.777984594060866,0.9223931069491847,0.9910086521771712,0.8758369135080323,1.116460679290814,1.1159543134826104,0.8576521985369838,0.8076882787947883,0.4571933176503906,0.9013374696157537,1.2127139277555794,1.0639988814736139,1.057839066175281,0.8417547577522306
0.23410295419449798,0.9577006414351146,0.9473187837806759,1.1702353372813876,1.17051477097249,0.851335461976052,1.0307656605119795,0.9563343273020352,0.9893999810968006,1.1315283821631876,0.6598322516711872,0.4547507181498095,0.6503751405634233,0.8097725170706472,0.8934726061197619,0.7432205308538925,0.8227125841013289,0.9157492755445403,1.128626884809282,1.1157792181287958,0.23896159588239418,0.9743848631707472,1.0114841593576902,1.0706164779797072,1.1830792274368995,0.23670212235343757,0.7943524009063687,1.0147345194841029,1.0030435920077385,1.1760216081678094,0.4776270832328185,0.8796350987437214,0.6872571991149952,0.7870386017309184,0.915906547624818,0.230702060694191,0.9489063298918062,1.043594462160233,1.0979688770612739,1.1535103034709553,0.7342496119694104,0.7365646096567872,0.8997415156493643,1.0500565589920476,1.106839009648017,0.24350039807354235,1.0606256497822129,0.9664442466925327,1.1814381998575323,1.2175019903677118,0.45946130411675495,0.8242539282029682,0.9619730533379927,1.0205501089292472,1.0344671590107992,0.45676139270495864,0.978595598307902,0.9463046222257671,1.0801845197371158,1.0548330659621459,0.48275261962753224,0.7451796945366735,0.9741931805380597,0.9848945048070631,1.0953170988313767,0.6495540247916609,0.9423071383901892,0.7253104736036077,1.0116427394090106,1.1236644601119221,0.5489215008140516,0.9705022927761917,1.0385204593125754,0.9742988998781196,1.1525946661031785,0.24033705928424862,1.0942608975348127,1.119732335906825,1.079212667252405,1.1955472586329308,0.4580763855461692,0.8714757228071167,1.0023120725834844,1.0502679432519144,1.09003342159915,0.43499778490097646,0.21843844464524437,0.7439059148441889,1.0386061869514127,1.0921922232262218,0.7350929751197676,1.017578433164882,0.6854902881944855,1.2099622894894224,1.0974359819700785,0.4019585709169357,0.7474558385769015,0.8514547011599546,0.8596357782419065,1.0440145551993885,0.7557964662288121,0.6063281929751742,0.9384233491794962,1.020490471454533,1.02072047981945,0.42273919871112936,0.7421698555427442,0.836260263544074,0.8431383810734183,1.0008289386692877,0.969650811811595,0.8959692242327626,1.0568118756516884,1.0887757047972162,1.1212950938361954,0.23189599742678904,0.9643077950359946,0.9352004895493644,1.1304113994576004,1.1594799871339454,0.5044635392598233,0.8386217806237094,0.8245821523469297,0.9942813655959583,1.1014473848393918,0.8039582660680771,0.7090331979869627,0.9827323201246022,0.9812023516053735,1.0014190845229725,0.8165794954806742,0.8338761917078613,1.098718091913741,1.2248808501135275,1.2500000000000002,0.7186917381213949,0.9853562856264668,0.978603887880051,1.0582936486427024,1.0952533370922723,0.7556134656954886,1.1581599315790108,1.0591274805912159,1.2395319419696975,1.2486304853766155,0.24962273159012757,1.0990355307330277,1.154764060229634,1.1743456923434752,1.2481136579506382,0.8395470336379272,0.6203875108951695,1.2354375032493532,1.1831323990158453,1.2478032221908053,0.24878278725841985,0.8737196430573827,1.0738558397692315,1.0631837629885788,1.1027955621576977,0.24825990968081643,0.7621861053057017,0.9122146511965246,1.1075354411700336,1.241299548404082,1.103544000157422,0.9457485734353009,0.9495447860428187,1.1117430951239906,1.2104701684426384,0.22654218246951388,0.8174349645591861,1.034469574405461,0.9069015886705463,1.1327109123475692,0.21057232235826315,0.6886159185165012,0.8898265335086135,0.8257681378732048,0.8276001347260488,0.6461919605776674,0.8069135364167311,1.0536364435859724,1.101393369139855,1.1922426943268327,0.9379832847639102,1.0348281163622315,0.8424026594440116,1.083230897299362,1.123439071088689,0.21733227203914665,0.9204344642213881,0.743161053731276,0.8962853888955086,1.0376245753822428,0.22621875398877675,0.9817627624997942,1.008635924291829,1.0314563751850245,1.1310937699438837,0.4582335485262385,0.8402983712389767,1.0013314502741268,0.9924359609211965,1.1537184229101711,0.975450067024873,0.911774949042536,0.9101619734066713,1.0197805173465448,1.2473357072434563,0.2272407552978438,0.9198062651368006,0.8624981699482266,1.1335732430146672,1.1176725192404642,0.2344921134097347,0.8064056199657166,1.0508627694070174,1.0235660729081033,1.1258548416209186,0.6784839283545727,0.882803898181735,1.0570637034032604,1.0007533069592283,1.0570637034032604,0.8484304622185871,0.9858483795022834,1.0563539256177001,1.0591576618268572,1.2176356992693462,0.7832717888853423,0.8411643022970411,0.8212657103444628,1.1187332527276856,1.0867740130140189,0.5768359977694546,0.9628457834410709,0.7606090879208764,0.8825861832076523,1.044252293238499,0.7896341430343282,0.9297837994331047,0.8654866915665061,1.009302767146308,1.00438218626452,0.8007856279421448,0.9729039877221877,0.96700822084356,1.0362610804415309,1.1235392680424487,0.5753913005424541,0.9126088156647473,0.7886105725003102,1.132424074823543,1.2271055581136672,0.23707399637190507,0.9549965783092702,0.9801687541650798,1.034492105030637,1.15085725125479,0.760145939371351,1.1379676534513758,1.1115602205723052,1.0213061226500149,1.2397676376103,0.7393033632053261,1.1271020472871511,1.1020119888546105,1.228980265143878,1.2335460101604236,0.7768577719038688,0.768903550769785,1.1348586011938084,1.199608377949521,1.2281495854815496,0.8303403263223578,0.9848331640651653,1.062065157260535,1.0799258665171412,1.1630326092842003,1.0181551169772454,0.8850578780240834,0.5495283017870394,1.1445903905818215,1.2054680173726453,0.5586676976615564,0.4325605348901908,1.0863255592383945,1.1201971434235536,1.1531757404627558,0.6221865181064868,0.925806144705978,1.0415324426511432,1.1508890011389574,1.1173248469728783,0.40883753699435404,0.6623587545185627,1.0220036362212348,1.098241674206796,1.027276708327096,0.5647249972355183,0.6449134837122568,0.8616431877979348,1.0005520457519552,1.0648380963245785,0.8762637344280433,0.7966916443917036,1.002445765084458,1.0908382264028003,1.1668931492054855,0.6381013150994375,0.7894872160818904,0.9653858721236374,0.9675822963590847,1.1217410263660212,0.5819044352796906,0.7429152213838863,0.846796827126016,1.036775939312076,1.045010669136329,0.4101481707955249,0.9359041987911597,1.1418909075131065,1.0415475352699548,1.1656329966061625,0.36645452395328887,0.9181596298284063,0.9950909885389442,0.946843072979154,1.1197832408042652,0.6194623881909191,0.6194623881909191,0.9375511382728544,0.9936842183461978,1.0834872956194983,0.43158495460792057,0.9950175073233204,1.0963375315712527,1.1325646035594483,1.1207034605979467,0.5151537190511619,0.832832298981836,1.0450013793925377,0.9657178548004697,1.1133278549240484,0.4595630994149453,0.9899265715581219,0.8961727344234002,0.9790081524435724,1.1150272487900528,0.7019594836687094,0.4873062666901918,1.0627068556131045,1.0218320043558824,1.1278247816920002,0.5142738744198437,0.7465116407621155,0.9182890927352991,0.9855651369810202,1.1070784863512453,0.47777954859316,0.9746681085935123,0.9121182114960532,1.1161498920286343,1.1417685746477744,0.6340270352940609,0.9233339711870006,0.93736501900186,1.1195376581213283,1.1428302884244261,0.7267654188912761,0.8941875728762692,1.0200030438851282,1.063334136597011,1.008932913441882,0.38057957400390935,0.7900563648413927,0.9139373479162273,0.9676881626780417,1.0887024012478776,0.7339958083099111,0.846271502119075,0.8614289790867804,0.9845098604908924,1.1140538190206064,0.7465487823921872,0.8792652750794944,0.8013309205137011,0.9929876617283435,1.0145776857517417,0.4520147335902817,0.9005500088832685,0.9987208100506355,1.0676434670519457,1.1418446629400454,0.5800549579252714,1.0194291350840314,0.8273308782163277,1.0750357825923256,1.1477929591767455,1.010223813378698,0.8294137544188609,1.0255119907541212,0.909102120677217,0.8619658580710735,0.7746371059106847,0.821651486299683,0.8690217931462468,0.8665867756653471,0.8772450505630195,0.7034097898679672,0.89769255730014,0.569557759887442,0.9013368168745897,0.8186526416991524,0.7182534773856617,0.44133353806714753,0.8650971660210565,0.4582228645641419,0.8204890294086723,1.0454648457373563,0.6254273541098813,0.698386874888876,1.0019189641287995,0.7779451640530846,1.0055593527513143,0.7813962850823107,0.8254594969604248,0.8525052892244338,0.899397698249944,0.9267425336546237,0.9242849763815812,0.8635713172290075,1.0842054787109134,0.936461393725919,1.00229692021288,0.839405706118882,0.6732541650924491,0.8468486870085056,0.9043526252685995,0.5254642329367926,0.4819799181786952,0.676221874747831,0.22311718044298373,0.3713404138665082,0.7156357457280915,0.7374977403488302,0.23091358017817015,0.754177181167131,0.5920175707482265,1.0554407672928676,0.34603438214817256,0.8686062716320997,0.6267549062329921,0.673738312506915,0.49577006278508995,1.0134276693401811,0.5395677692724674,0.4168207146199251,0.22565163229258314,0.8961272721099637,0.2341558275939239,0.8894229628401558,0.7686661460202088,0.6781465653647013,0.9533960603954899,0.8849391507488097,0.7350525436677513,0.9167541930544116,0.7307380972269784,0.9175273212713799,0.8955854060108661,0.6783450843075202,0.746544244212427,0.319195983662698,0.7817385658016461,1.0067165976206625,0.8901794741308475,0.8748720001914784,0.823770323447416

==> risk_vs_alpha_singletsp.csv <==
1.0,1.0,1.0,1.0,1.0,0.941237767648443,0.9805522477307543,0.947343275477187,1.0,0.980599071168215,0.9924146469024151,0.9673578371120601,0.9981303515703025,0.9999999999999999,0.9999999999999999,0.9988256577617038,0.9988256577617038,1.0,1.0,1.0,0.9718343475189567,0.9718343475189567,0.9655032914306239,0.9726062255525532,1.0,0.949748072120504,0.9558907851126895,0.949748072120504,1.0000000000000002,0.96374403496251,0.9970643234535725,0.9970643234535725,0.9988193739044056,1.0,0.9988913999592761,0.9593862418567854,0.9593862418567854,0.9593862418567854,1.0,1.0,0.8854712077184136,0.9011928887377391,0.8917313629749315,0.9999999999999998,0.9042148111456411,0.9997267036079697,0.9997267036079697,0.9999999999999998,0.9999999999999998,0.9999999999999998,0.908980585533402,0.908980585533402,0.9532930345052929,0.9999999999999997,0.9999999999999997,0.9993110084359318,0.9695417942785098,0.9661659589703364,1.0,1.0,0.9402131573415593,0.9402131573415593,0.9402131573415593,0.9999999999999998,0.9999999999999998,0.9483706312213448,0.9884627139347332,0.9884627139347332,0.9520447158566321,1.0,0.985369241150063,0.9999925373835489,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9926816815100142,1.0,1.0,0.9926816815100142,1.0,0.9957928753415266,0.9957928753415266,0.984650738300719,0.9847079648150261,0.9847079648150261,0.9957161994716879,0.9542928715924995,0.9542928715924995,1.0000000000000002,1.0000000000000002,0.9999820650432346,1.0,1.0,1.0,1.0,0.9414202001039353,0.9483834670970831,0.9414202001039353,0.9414202001039353,1.0,1.0,1.0,1.0,1.0,1.0,0.981689665868767,0.981689665868767,0.981689665868767,0.9999999999999999,0.9999999999999999,1.0,1.0,1.0,1.0,1.0,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9915232268766366,0.9586305344148299,0.9586305344148299,0.9586305344148299,1.0,0.9999999999999999,0.9664029791328707,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9456460868277412,0.9456460868277412,0.992659854765951,0.9997485193050205,1.0,0.9992722000177026,0.9999999999999997,0.9999999999999997,0.9999999999999997,0.9999999999999997,0.9986346428572185,0.9986346428572185,0.9986346428572185,0.9986346428572185,1.0,0.9982425777526445,0.9982425777526445,0.9982425777526445,0.9997633523140022,0.9997633523140022,0.9956341418475487,0.9956341418475487,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9997759222011894,0.9997759222011894,0.9997759222011894,0.9997759222011894,0.9999999999999998,0.9936892116708163,0.9936892116708163,0.9936892116708163,1.0,1.0,0.9842613535840523,0.9895085787914047,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9991181091855995,0.8550407585763062,0.9991181091855995,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9966901378918552,0.9999999999999999,0.9966901378918552,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9607075971930413,0.9797475485643974,1.0,1.0,1.0,0.9048750159551068,0.9895834903075577,0.9999999999999997,0.9048750159551068,0.9895834903075577,0.9588955777518615,0.9905322720614399,0.975265512331584,0.9870651045655755,1.0,0.997868565794765,0.9984753725494077,0.9986021686570203,0.9999999999999999,0.9999999999999999,0.9089630211913752,0.9089630211913752,0.9308283703786875,0.9399075176560392,0.9999999999999998,0.9499503530799109,0.9499503530799109,0.9999999999999998,0.9999999999999998,0.9999999999999998,0.9040803936421911,0.9040803936421911,1.0,1.0,1.0,0.9819820809455676,0.9999999999999998,0.9999999999999998,0.9819820809455676,0.9999999999999998,0.9669539658461528,0.9822438580036671,0.9669539658461528,0.9999999999999999,0.9680407602863329,0.9409573379679017,0.9409584630402361,0.9999999999999998,0.9999999999999998,0.9897850496320971,0.8720622466107112,0.8720622466107112,0.8796069521705531,0.9964713168714633,0.9999999999999997,0.9860253574762482,0.9682860680140146,0.9682860680140146,0.9860253574762482,0.9686308007636538,0.9971210855242766,0.9971210855242766,0.9971210855242766,0.9971210855242766,1.0,0.9597450083856625,0.9560047262076125,0.9636799941725092,0.9634924859502951,0.9999999999999998,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9953010357802572,0.9953010357802572,0.9998849246666793,0.9999999999999999,0.9999999999999999,0.9961271351209284,0.9961271351209284,0.9972942629350092,0.9999999999999997,0.996147389830537,0.9861639798401132,0.9861639798401132,0.9861639798401132,0.9999999999999998,0.9999999999999998,0.9956671872571999,0.9963605557530336,0.9963605557530336,0.9963605557530336,0.9999999999999999,0.9975117457442138,0.9975117457442138,0.9975117457442138,0.9975140107673335,0.9999999999999999,0.982154817015992,0.982154817015992,0.9823794051830725,0.9823794051830725,0.9999999999999998,0.9582418319659284,0.9582418319659284,0.9582418319659284,0.9984126754659526,1.0,0.8723782318146449,0.8723782318146449,0.978228923054937,0.9964911364697804,0.9999999999999998,0.9638985569181711,0.9638985569181711,0.9779973160948662,1.0000000000000002,0.9991164392759978,0.9395828310896653,0.9963586154514181,0.9626179216737335,0.9999999999999999,0.9999999999999999,0.9654508880083983,0.9654508880083983,0.9654508880083983,0.9999999999999998,0.9999999999999998,0.9858593519417419,0.9858593519417419,0.9950738387109274,0.9902243488964317,0.9950738387109274,0.9797613566722869,0.9991620508548125,0.9737291550362673,0.9999999999999998,0.9999999999999998,0.9658631977628632,0.9789549898967257,0.9960247284443157,0.9658631977628632,0.9999999999999996,0.9200393042470039,0.9484553867421742,1.0,1.0,1.0,0.9194268004772775,0.9999790743160503,0.9999790743160503,0.9999790743160503,0.9999999999999997,0.9254272161933467,0.9254272161933467,0.987574100354567,0.987574100354567,1.0,0.9875864915801571,0.9875864915801571,0.9997299311246453,1.0000000000000002,1.0000000000000002,0.9108036722611604,0.9503689158578579,0.9202508672847574,0.9260099470742819,1.0,0.9948821022647344,0.9948940141684817,0.9948940141684817,0.9948821022647344,0.9948821022647344,0.9881907309344149,0.9881907309344149,0.9881907309344149,0.9996892207176683,1.0,0.9553417075978279,1.0,1.0,1.0,1.0,0.9597939847931799,0.9936995595820297,0.9999877431910483,0.9999877431910483,0.9999999999999999,0.904423249316133,0.9932119990909071,1.0,0.9918363811178812,1.0,0.971038435449851,0.9999058651647214,0.9039681126619749,0.9999058651647214,0.9999999999999998,0.9977137628961494,0.9977137628961494,1.0,1.0,1.0,0.9451206331352665,0.9689505805026706,0.9451206331352665,0.9999999999999999,0.9999999999999999,0.994994890260081,0.9933090168821402,0.9696749315471882,0.9999999999999999,0.9492350400190956,0.9991314738732809,0.9711118161455218,0.9999999999999999,0.9999999999999998,0.9295642271427378,0.9603445410321486,0.9999999999999997,0.9629300834296586,0.9999999999999998,0.9725617332143718,1.0,1.0,0.8518578290732598,0.9999999999999998,0.9964750422672225,0.9322167279600247,0.9999999999999998,0.934114648975727,1.0,0.8860150505521506,0.9822401115347873,0.9999999999999998,0.9641635789833162,0.975904050843933,1.0,0.9943470368806485,0.978408901561795,1.0,0.9954286806863004,0.9942992508831155,0.9999999999999998,0.999974713119965,0.9999999999999999,0.9140320621814029,0.9999999999999998,0.9940682466704409,0.9852720903553633,0.8930730150516167,0.931221160772352,0.9740217824075255,0.9646723129500646,0.9762147687878298,0.9980320012820159,0.9690565343164115,0.9941943285556382,0.9876767981811901,0.9812594785637252,0.977795113299535,0.9992068832442046,0.9809460289703866,1.0000000000000002,0.9742623949161465,0.8809558831657041,0.9926302925298587,0.9843962808294355,0.9039571616779383,0.9512600762258026,0.9802281444630715,0.9999999999999999,0.9755783357625264,0.96269529027425,0.935320678905016,0.9585977867878672,0.998601206391969,0.9964144599140451,0.9855005330456192,0.944823365709953,0.9959462398364683,0.9963390663296614,0.9712856829938779,0.9826881204936585,0.9887043158265157,0.8561033473713384,0.9999999999999999,0.9999494993111899
0.9006465421714805,0.9084705213147757,1.0,1.0,1.0,0.9271821536017365,0.9781866017437438,0.947343275477187,0.9983305701409608,0.9805990711682151,0.89718559646812,0.8779415868211288,0.9981303515703026,0.9162999109508853,1.0,0.9897804826045924,0.8715060726769153,0.9999999999999998,0.9999999999999998,0.9999999999999998,0.9552548469708133,0.9552548469708133,0.9546578833944285,0.9560267250044098,0.9834204994518566,0.9355516224736641,0.9502499247135124,0.9490502451391233,0.9943591396008231,0.958103174563333,0.941513362756021,0.9970643234535725,0.9651080037736812,1.0,0.9988913999592761,0.8274417359777977,0.8851270488277635,0.919623215292487,0.9999999999999999,0.9999999999999999,0.8514784618500586,0.8749045640376382,0.8908034179201132,0.9999999999999998,0.904214811145641,0.9009036050094148,0.9997267036079697,0.9998353746011917,0.9999999999999998,0.9999999999999998,0.8097834611724484,0.9078304602861493,0.9400518340071865,0.9973617732377315,0.9989913361434769,0.971129613432133,0.9671319896999219,0.9394118559928503,0.9996847061765384,0.9917766867141261,0.8112003911372988,0.8112003911372988,0.9402131573415593,0.9638240165240893,0.9999999999999998,0.8754714086158737,0.912567182097606,0.912567182097606,0.9175506317992126,1.0,0.9850161019414906,0.8932249931904134,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.8739101047337718,0.9876706624522504,0.9087143160526194,0.969111462783014,0.9938033385404393,0.9332186834708034,0.9332186834708034,0.9751106368752058,0.9221597962354589,0.9847079648150261,0.9957161994716879,0.9542928715924995,0.9542928715924995,1.0000000000000002,1.0000000000000002,0.9588772688153161,0.971027817088542,0.9947061771219099,0.970986652132279,0.9719709532663524,0.8493961642256762,0.9074088328338331,0.9414202001039353,0.8493961642256762,1.0,0.9960492338755136,0.9998335097490678,0.9998335097490678,0.9998335097490678,1.0,0.9495695909199136,0.9495695909199136,0.9816896658687672,1.0,1.0,0.9269741332812127,0.8998907614873316,0.9269741332812127,0.990071374136181,1.0000000000000002,0.9879521834631557,0.9898685657142149,0.9898685657142149,0.9999999999999997,0.9999999999999997,0.9525792530496844,0.9586305344148299,0.9033151439673242,0.9586305344148299,1.0,0.9068256403184842,0.8220551023293456,0.9999999999999999,0.9999999999999999,0.9068256403184842,0.9399457292508259,0.9709696263847452,1.0,1.0,1.0,0.8336793603093934,0.8336793603093934,0.9879030166699382,0.9956432768883677,0.9999999999999999,0.9634099847486817,0.9709675177956418,0.9999999999999997,0.9999999999999997,0.9999999999999997,0.9698604680973125,0.9698604680973125,0.9698604680973125,0.9986346428572185,1.0,0.9279309539920902,0.9279309539920902,0.9982425777526442,0.9997633523140019,0.9997633523140019,0.9947429222611993,0.9947429222611993,0.9982047082672496,0.9982047082672496,0.9982047082672496,0.935196584977286,0.9997759222011895,0.9352282358810952,0.9352282358810952,1.0,0.9870723552699984,0.9298743263111567,0.9298743263111567,0.9653661038495744,1.0,0.786084875080745,0.8661343170102267,0.9576604513341728,0.9956263311115938,1.0,0.9618239372601561,0.8550407585763062,0.9618239372601561,0.9999999999999999,0.9999999999999999,0.9468948673794974,0.9018626803713871,0.907671661195499,0.9966901378918552,0.9999999999999999,0.8977957110010613,0.9176455319597162,0.9844050357478705,0.9491944674776597,0.9894026412669865,0.9518830362755206,0.9797475485643973,0.9874469870394939,0.9999338925682072,0.9999999999999999,0.904875015955107,0.989583490307558,1.0,0.904875015955107,0.989583490307558,0.8507001648496653,0.9054817934054257,0.8805006268067513,0.9870651045655755,1.0,0.9658873691510388,0.9662978091742329,0.9986021686570203,0.9885359443491029,0.9999999999999999,0.8944564337217495,0.9089630211913752,0.9010657696507293,0.9399075176560392,0.9702373992720414,0.9077721922189846,0.9077721922189846,0.9999999999999998,0.9999999999999998,0.9999999999999998,0.8837877556933934,0.8837877556933934,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9644620994205172,0.969436874484728,0.9764854998097876,0.9644620994205172,0.9999999999999998,0.9305639518713495,0.9595143639572837,0.9669539658461528,0.9999999999999999,0.968040760286333,0.9146632705588168,0.9183246775151718,0.993564563172145,0.9903969156801966,0.9866174021401488,0.8720622466107115,0.8720622466107115,0.8796069521705534,0.9964713168714635,1.0,0.9859024718380147,0.9677816814610707,0.9677816814610707,0.9860253574762484,0.968630800763654,0.9823947247048318,0.975732106617984,0.9971210855242766,0.9971210855242766,1.0,0.8707520380168677,0.870752038016868,0.9636799941725093,0.9375450688778081,0.9999999999999999,0.9858744976149367,0.9858744976149367,0.9858744976149367,0.9999999999999999,0.9999999999999999,0.9950253373300386,0.9952791043532128,0.9998849246666793,0.9999999999999999,0.9999999999999999,0.9811919830698274,0.9811919830698274,0.9972942629350092,0.9916913354399836,0.996147389830537,0.9748735326311792,0.9803273598370291,0.9803273598370291,0.9999999999999999,0.9999999999999999,0.9956671872571999,0.9963605557530336,0.9431764956688735,0.9431764956688735,0.9999999999999999,0.8380876730253152,0.8380876730253152,0.9875961256926622,0.9842968181196177,0.9999999999999999,0.982154817015992,0.8878794897483269,0.9011144427788985,0.9823794051830725,0.9999999999999998,0.8102815641704151,0.838104774190087,0.8828718357920137,0.984602138835512,1.0000000000000002,0.8637301923436211,0.8723782318146449,0.9480989790069465,0.9964911364697804,0.9999999999999998,0.9440899611715403,0.9440899611715403,0.9631489481649544,1.0,0.9991164392759976,0.9003087210059042,0.9557475106422919,0.9297850587496426,0.9999999999999999,0.9999999999999999,0.9532875266806258,0.9637938123360925,0.9637938123360925,0.998024681144919,0.998024681144919,0.7199652025197947,0.9046166123089421,0.9748908327407555,0.9902243488964317,0.9950738387109274,0.9196388816475631,0.967411177010911,0.9475155633144365,0.9765825016716787,0.9944230850532138,0.9165054560812691,0.9323345995025759,0.9653074671490666,0.9658631977628633,0.9999999999999996,0.7615869754910728,0.9154479014607001,0.966992514718526,0.999756810244112,0.9909535152995742,0.7829429582659972,0.9678984890391014,0.9654956031213198,0.9999790743160506,0.9999999999999999,0.8838862615035018,0.8936682205636286,0.987574100354567,0.987574100354567,1.0,0.8096208675020821,0.7771664515802373,0.9827457920237285,0.9935050169646875,1.0000000000000002,0.7507308024766727,0.9180461283639467,0.788983110496736,0.9235300899032344,1.0,0.9223930089254382,0.9626195208882743,0.9364164569745346,0.9948697928401842,0.9948821022647344,0.7809820167042998,0.9878490815392129,0.9878490815392129,0.9996892207176687,0.9976408709297121,0.874220593981279,0.9843911491102781,0.9998358281037223,0.9892027805932981,1.0,0.8564277769554239,0.9273079132688464,0.9365290925018166,0.9608839589312074,1.0,0.8905624990220584,0.9750238519592135,0.9891006947988682,0.991836381117881,0.9994685440561305,0.907827518765348,0.995070233322385,0.8991324808196386,0.9980258173138823,0.9763990365818456,0.8424770885916022,0.9364334320395772,0.9530267615909767,0.9466493370207467,0.9999999999999998,0.8358261077987066,0.9566953222871662,0.8370372958084827,0.979368908032551,1.0,0.994994890260081,0.9325539114600471,0.9696749315471882,0.8907733383608498,0.9492350400190956,0.9845160237957172,0.9711118161455217,0.9475221408977854,0.9346424929969888,0.9295642271427378,0.9059802792897326,0.9667652424192714,0.9629300834296585,0.9698235781779233,0.972561733214372,1.0,0.9632419266212985,0.8518578290732597,0.9709287200000396,0.9388713858461035,0.9540310575471302,0.9289032420632495,0.934114648975727,0.9608979577119865,0.8860150505521506,0.9822401115347873,0.8077849855542656,0.9303488216805025,0.9494650047453125,0.9620245401901623,0.9480866874785064,0.9430145700057737,0.9690147726809386,0.8868201202045014,0.9346420132756134,0.9177651820215316,0.9705863881887677,0.8688491754834633,0.9140320621814029,0.9999999999999998,0.9940682466704407,0.7970390918083576,0.8125272450577573,0.8139801608584033,0.7891444468658496,0.939314628703944,0.9329477464715769,0.7193085289020245,0.9690565343164117,0.9941943285556382,0.9876767981811901,0.8733347996230242,0.829419401316839,0.9065088851025862,0.874280113142991,1.0,0.9711314573692589,0.8599867211514951,0.748967248239762,0.7676540667474611,0.9039571616779383,0.9512600762258023,0.9802281444630715,0.9960248386151298,0.9497904727826869,0.96269529027425,0.9353206789050158,0.9048515753218241,0.9622845912150992,0.9964144599140451,0.9855005330456192,0.9448233657099531,0.954246014422839,0.9651905962444706,0.8154668481507821,0.7870742141575029,0.9852658777826343,0.8559975121828359,0.9999999999999999,0.8722013947660457
0.7083986744632741,0.9083649107716304,0.8828351082205658,1.0000000000000002,1.0000000000000002,0.7604973242707527,0.9076894184287242,0.7830031899521279,0.8339922379768951,0.980599071168215,0.7813205119716747,0.7947646156603919,0.9187098758468814,0.9162999109508853,1.0,0.7981611801190092,0.790256592760333,0.8495066856644408,0.9715071510375007,1.0,0.721897289816291,0.9189863181560158,0.9108526652810441,0.9560267250044098,0.9834204994518566,0.7369112514745986,0.8263975476866577,0.8748372439260639,0.9705275232815186,0.9581031745633329,0.6809449867414166,0.800100069591095,0.7194493442838659,0.8233724779848067,0.822263877944083,0.7428590568980186,0.8532426836868426,0.9145560269709294,0.9154173209202208,0.9999999999999999,0.6961769718224707,0.7529710962586812,0.8867731429390735,0.9999999999999998,0.9042148111456411,0.6935614597930155,0.913963701395615,0.964480068358879,0.9717424082534828,0.9999999999999998,0.7212298976993139,0.9053462395892058,0.9400518340071865,0.9973617732377315,0.9989913361434769,0.7610666438004388,0.8188301715002355,0.8988473997208507,0.9090209966467024,0.8434748685144398,0.597025972695129,0.7426629770694237,0.93495564335121,0.9638240165240893,0.9696058930165053,0.7367352949225943,0.8828623256292523,0.7953708435774896,0.9175506317992125,0.9999999999999998,0.9035002545800078,0.8839874446340048,0.9400261201795198,0.9907624514435913,0.9999999999999999,0.7927519242009455,0.8965723197156789,0.9032792513207851,0.9554344759852184,0.9938033385404393,0.9111550559014715,0.9111550559014715,0.9074519985319126,0.9142467018262335,0.9418108970184551,0.8686766634537444,0.7556209432835453,0.7556209432835453,0.9872458121479837,1.0000000000000002,0.941832409837977,0.8847952412494858,0.7902102203151711,0.9709866521322791,0.8873159552207855,0.625781329462963,0.7693398682169195,0.9395029875612407,0.8493961642256761,0.9999999999999999,0.9254933401721697,0.7897058141359975,0.9268514247980473,0.9997699916350828,1.0,0.6756705754593226,0.6756705754593226,0.7899810263021816,0.8423094424041304,1.0,0.8954606862572267,0.8059739376004471,0.9269741332812125,0.9585579271121951,1.0,0.7480261242086917,0.8593533178613784,0.8615983991273268,0.9709314123236551,1.0,0.8248751183471565,0.8722133989409532,0.7752107851628817,0.95863053441483,1.0000000000000002,0.8415964590174355,0.7348634488321107,1.0,0.9960281893397441,0.8985724568194813,0.9106237369418507,0.9221192746520697,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.8335170190382839,0.8335170190382839,0.9879030166699382,0.9956432768883677,0.9999999999999997,0.8701107089427955,0.9457982181526081,0.8894764457085612,0.9910331319391191,0.9999999999999999,0.724191348336498,0.9635215809509687,0.9381261134410909,0.9731963163404206,1.0000000000000002,0.69839190185386,0.69839190185386,0.9886754182148866,0.9997633523140019,0.9997633523140019,0.8163504708707516,0.9937381176659783,0.8795502854772743,0.9845714395160062,0.9982047082672496,0.7952425331118863,0.9454771211875495,0.9316104634043093,0.9352282358810952,0.9999999999999999,0.9504232243570182,0.7723072948570742,0.9298743263111567,0.9505500299109594,1.0,0.7506632434362085,0.805204218733108,0.9322391997214026,0.9956263311115937,0.9999999999999999,0.7509313319948827,0.6642484343260372,0.9130725597143522,0.921499144565316,0.8506802441033892,0.825960139616213,0.6377885318209539,0.9028944807285769,0.943475994038487,0.9999999999999999,0.8965608425944046,0.9176455319597162,0.8450229613747434,0.9491944674776598,0.9894026412669866,0.7113017232949779,0.892282756470269,0.8999821949453657,0.9999338925682073,1.0,0.8471395496737715,0.9571366469646956,0.9964083492589512,0.8887289434178693,0.9895834903075577,0.7040752586387335,0.9054794280182088,0.8804982614195342,0.9870651045655755,1.0,0.8958873537753181,0.7048575692151564,0.934371516364229,0.7766231867299195,0.9999999999999999,0.7914911549199364,0.8583974180099563,0.8789401952147996,0.9399075176560392,0.9702373992720414,0.8134126761718312,0.8160179418903192,0.9999999999999998,0.957838057031227,0.9533942745722452,0.7190040919509381,0.8746551977899167,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.7834378041171927,0.8168419222163329,0.943529552772661,0.9638217160784917,0.9999999999999998,0.8082730410467692,0.893355242793716,0.9527109254322116,0.9999999999999999,0.9680407602863329,0.8646885206434227,0.8936303637640012,0.9935645631721451,0.9584676340002777,0.9866174021401488,0.8085500286977435,0.8720622466107113,0.8160947342575854,0.9964713168714634,0.9999999999999999,0.7647502645992148,0.8777555275747169,0.9005695662548263,0.9505243257614251,0.968630800763654,0.8567296731778828,0.9084509990253602,0.861733711415904,0.9152114343381775,1.0,0.6964053140176527,0.7851125879024596,0.9636799941725093,0.8556943947520554,0.9999999999999999,0.9301522631327537,0.9818124694276652,0.8884380568692776,0.9975684004058266,0.9999679389718213,0.8054662922779721,0.9082381693655022,0.928680280668579,0.9999647014282016,0.9999999999999998,0.9145509605060235,0.7424153850221186,0.9306532403712053,0.9890442656702098,0.9961473898305373,0.9595162921501101,0.9651059132086953,0.9803273598370291,0.9999999999999999,0.9995072060994672,0.9839942067286129,0.9491928649710707,0.8528293568482178,0.9431764956688736,1.0,0.8375206487878234,0.8375206487878234,0.9365921396220137,0.9842968181196176,0.9999999999999999,0.9306728752009602,0.871041107323958,0.9011144427788984,0.9308974633680406,0.9486059284817976,0.8007825670142239,0.8381047741900871,0.8828718357920138,0.9846021388355122,1.0000000000000002,0.732662893297857,0.7381234405705686,0.914172063347357,0.9964911364697805,0.9995365113773854,0.8162098960644726,0.721633851169846,0.9631489481649546,0.98704043213628,0.9991164392759976,0.7963552661459492,0.8712478532218179,0.8963873062123082,0.9397996536143977,0.9999999999999999,0.7306483877972836,0.825965816462105,0.8409720589658746,0.9980246811449188,0.9980246811449188,0.6533990952363165,0.9043261198071745,0.9725523931880884,0.9768034234101156,0.9950738387109275,0.6782555447010474,0.8566875026392511,0.9475155633144368,0.9609091478413719,0.994423085053214,0.637733934110906,0.6622217823415668,0.8915476870268576,0.9648905962700159,0.9165392045330125,0.7281176880880177,0.876489182699517,0.9643382113508729,0.9997568102441122,0.9878812263489164,0.6185622876767297,0.922412496651993,0.9347631429849548,0.9397407893395842,0.9885265583011413,0.7097412029213007,0.8936682205636287,0.8979447138313774,0.8979447138313774,1.0,0.7580328552125936,0.6795339279107697,0.9827457920237284,0.9438284284946714,1.0,0.7022023562292679,0.8094366490886399,0.7535329324231107,0.840466943863658,1.0000000000000002,0.7865408418604215,0.9364032058141314,0.8186514562170503,0.9168265976172407,0.9948821022647342,0.7782679646052435,0.9873560092907877,0.9878490815392129,0.9996892207176687,0.9976408709297121,0.7154101921689757,0.8452301912660436,0.9998358281037223,0.9876531302453136,0.9760694123000796,0.6426569637829954,0.7788820867237297,0.8770819957901743,0.9014368622195652,0.9999999999999999,0.7677912614704618,0.8987623988168765,0.9666387268833442,0.969374413202357,0.9994685440561305,0.8171223734452381,0.8733391645005759,0.8031792946091079,0.9980258173138825,0.9763990365818456,0.69432498194073,0.8830163220925573,0.9052529074898553,0.9096723360095246,0.985955938283589,0.7043110067266509,0.9328308104954849,0.82963497317555,0.9629143783431416,1.0000000000000002,0.9050602448755137,0.9043377355631528,0.9401177263495039,0.824527099857585,0.9271258628728792,0.8322830951363399,0.8243323872797922,0.8839559343743014,0.863012490190039,0.8881561960945761,0.882852182313165,0.8324369522491244,0.8423152695316637,0.9698235781779233,0.7556180810399474,0.818962074224704,0.9632419266212985,0.8358897795803144,0.7827164651675903,0.9290101241348049,0.9322167279600249,0.8303473035880365,0.7693869989788358,0.8857971301345695,0.7778946814060143,0.9292716276359506,0.6599887286980517,0.8137281810716996,0.931937458014198,0.9163784607289732,0.9418803399361318,0.9430145700057739,0.9586302591603698,0.855360163093235,0.9346420132756132,0.9177651820215318,0.9705863881887677,0.7228573006441993,0.8107445365621125,0.9162629245125765,0.9940682466704409,0.7240061563265052,0.7620238463308855,0.7384259716620508,0.7102266423692486,0.7055917600882999,0.9329477464715769,0.7105532429589303,0.7274728037834953,0.8905237983187722,0.9829837621125074,0.7696115437509107,0.8039150321097625,0.6668836753556087,0.8158816448031418,0.8092461079333653,0.9711314573692588,0.7103285293817289,0.6224655645175475,0.728453979279824,0.782739071892418,0.758707047255736,0.9510484619814649,0.9889514732321942,0.9071630386246801,0.9626952902742503,0.8658539053891867,0.9048515753218241,0.9011728707460616,0.866837705824237,0.8817532640302149,0.8416208742235687,0.9290286818354956,0.7684278798833266,0.8106671425829974,0.775156289706068,0.9852658777826344,0.8085144715958205,0.9025707369489815,0.8404784261095589
0.5946408970452615,0.901448357646596,0.8805493920716492,1.0,1.0,0.7604973242707527,0.9076894184287242,0.7830031899521279,0.8339922379768951,0.980599071168215,0.7813205119716745,0.7914714260883484,0.9105860536951527,0.9162999109508851,0.9999999999999999,0.7981611801190093,0.7902565927603331,0.8495066856644408,0.971507151037501,1.0,0.8770160943841719,0.8770160943841719,0.8558262272881525,0.9560267250044099,0.9834204994518567,0.7976453671624321,0.8146695294555549,0.9163339724099595,0.9705275232815186,0.9581031745633329,0.7203113655989345,0.8204368014383793,0.7548878465165402,0.8233724779848067,0.822263877944083,0.6900922239125702,0.8289814394644569,0.8926286533663429,0.8895391409337099,0.9999999999999999,0.6625638650507868,0.6936627991196616,0.886744053138945,0.9999999999999998,0.9042148111456411,0.6935614597930155,0.913963701395615,0.964480068358879,0.9717424082534828,1.0,0.781863333790542,0.8605766808769882,0.9400518340071865,0.9973617732377315,0.9989913361434769,0.707756883129844,0.8105890799624113,0.8960618286232535,0.9090209966467024,0.8434748685144398,0.6680681106410802,0.7437070230289577,0.9402131573415595,0.9638240165240894,0.9696058930165056,0.7645612260423236,0.8828623256292524,0.8231967746972189,0.9175506317992126,1.0,0.8181904410996852,0.8839874446340048,0.9400261201795198,0.8639073998624234,0.9999999999999999,0.8380735262739274,0.9461722964521078,0.9081053518306805,0.9554344759852181,0.9938033385404393,0.8559463388362831,0.8559463388362831,0.9047553380846519,0.8970253675339976,0.9418108970184551,0.6782392563750452,0.5061966776147773,0.6617952478727324,0.9872458121479837,1.0000000000000002,0.941832409837977,0.8847952412494857,0.7902102203151711,0.9709866521322791,0.8873159552207855,0.6004552571497325,0.7565041722703418,0.9395029875612407,0.804832373871555,0.9999999999999999,0.8024922745450143,0.6087227633302444,0.9268514247980473,0.999769991635083,1.0,0.5728337532981812,0.6559036724699437,0.7499940804712736,0.8423094424041305,1.0,0.9269741332812125,0.8944319225898929,0.9269741332812125,0.9900713741361807,1.0,0.7296328113269581,0.8592240463508297,0.8615983991273268,0.970931412323655,0.9999999999999999,0.7974727602619861,0.8907065102325951,0.7517989113770631,0.9586305344148299,1.0,0.721946649115436,0.6355585870507424,0.9006951382186317,0.8967233275583758,0.8985724568194813,0.9106237369418508,0.8587920310149006,0.9975164990478653,0.9975164990478653,1.0,0.8335170190382841,0.8335170190382841,0.9879030166699383,0.9956432768883681,0.9999999999999999,0.8701107089427955,0.9620006497347613,0.8894764457085612,0.9910331319391191,0.9999999999999999,0.7036996333388486,0.9635215809509687,0.9381261134410909,0.9731963163404206,1.0000000000000002,0.69839190185386,0.69839190185386,0.9886754182148866,0.9997633523140019,0.9997633523140019,0.8163504708707516,0.9937381176659783,0.8795502854772743,0.9845714395160062,0.9982047082672494,0.7128916608694787,0.9454771211875493,0.8974486468414631,0.9010664193182488,0.9999999999999999,0.9504232243570184,0.7723072948570742,0.9298743263111567,0.9505500299109595,1.0,0.7403874669959303,0.805204218733108,0.9322391997214026,0.9952338358363273,0.9999999999999999,0.7509313319948828,0.6071232712616783,0.9130725597143522,0.9214991445653161,0.8506802441033892,0.9468948673794974,0.8564479951805446,0.9037572608952644,0.9966901378918552,0.9999999999999999,0.8965608425944047,0.9176455319597163,0.8443586128581896,0.9491944674776598,0.9894026412669866,0.6865798259398287,0.892282756470269,0.8999821949453657,0.9999338925682073,1.0,0.5772221550970539,0.9554506588786604,0.8974021204212315,0.8460458164542105,0.989583490307558,0.811771660772566,0.8838042622057333,0.8484567849863084,0.9870651045655755,1.0,0.8749113466933748,0.7048575692151564,0.9285690740155987,0.7766231867299195,0.9999999999999999,0.7914911549199366,0.8583974180099564,0.8789401952147998,0.9399075176560393,0.9702373992720416,0.8019913057809809,0.8160179418903191,0.9999999999999997,0.9578380570312268,0.953394274572245,0.719004091950938,0.8714143364424898,0.9999999999999999,0.999687537170937,0.9999999999999999,0.8765074064196505,0.9114212699767062,0.9672100994397262,0.9383399184608892,0.9999999999999998,0.7543712024581223,0.8497014791364514,0.8374651863725171,1.0,0.968040760286333,0.9146632705588168,0.8936303637640012,0.993564563172145,0.9584676340002775,0.9866174021401488,0.7514049423701715,0.8189254033339822,0.7589496479300135,0.9964713168714635,0.9468631567232707,0.7594109092569321,0.8450619513190597,0.9005695662548263,0.9505243257614251,0.968630800763654,0.6570455528615278,0.775481691918419,0.6836594289673799,0.9152114343381775,1.0,0.6964053140176527,0.7851125879024596,0.9636799941725093,0.8556943947520553,0.9999999999999999,0.9301522631327537,0.9818124694276654,0.8884380568692777,0.9975684004058267,0.9999679389718213,0.8054662922779722,0.9082381693655022,0.928680280668579,0.9999647014282018,0.9999999999999999,0.9811919830698274,0.9811919830698274,0.9972942629350092,0.9916913354399836,0.996147389830537,0.974421411796004,0.9803273598370291,0.9803273598370291,0.9999999999999999,0.9995072060994672,0.9461286477569087,0.8997095490116093,0.7594927042129985,0.9431764956688736,1.0,0.8375206487878233,0.8375206487878233,0.9365921396220136,0.9842968181196173,0.9999999999999999,0.9182319582836576,0.8268693912226247,0.9011144427788985,0.918456546450738,0.9419989466783364,0.7793391193863118,0.838066148931504,0.8527321485457205,0.9846021388355118,0.9796600657936725,0.5811002167634358,0.6506468538341671,0.8992271424866732,0.9873445367450379,0.9995365113773853,0.780410629670334,0.7167494395314712,0.876100843242041,0.9023490157437462,0.9991164392759976,0.7068243924105895,0.7837550045964946,0.8963873062123082,0.918233715765705,0.9999999999999999,0.6711991812564166,0.7915053328023177,0.8409720589658743,0.9980246811449188,0.9980246811449188,0.5608774602945932,0.8508406700298615,0.9725523931880884,0.9768034234101158,0.9950738387109275,0.6782555447010474,0.8566875026392511,0.9475155633144366,0.9609091478413719,0.9944230850532139,0.6065172911161141,0.6381947091110627,0.8361207398442937,0.9535117080085298,0.9048324347910094,0.7281176880880176,0.8764891826995168,0.9643382113508727,0.9997568102441122,0.9878812263489162,0.6185622876767296,0.9043262763338925,0.9184557057571717,0.9397407893395839,0.9859064857946844,0.6317811069748724,0.8434832431731165,0.8556151824034167,0.8480711161931864,1.0,0.7370325232321351,0.512380487968341,0.9827457920237285,0.9228280965142129,1.0000000000000002,0.7022023562292679,0.8094366490886399,0.7615454661293859,0.840553341416837,1.0000000000000002,0.7865408418604216,0.9066924836631569,0.8186514562170505,0.916826597617241,0.983793899997107,0.5898176758735194,0.8036680283370224,0.8422355780496489,0.9996892207176687,0.9976408709297121,0.6568146050050084,0.839851457457512,0.9944570942951907,0.9876531302453136,0.913356119112715,0.5380792546943974,0.7478012133217952,0.85521844622918,0.8789857614301639,1.0,0.76516479465073,0.8978182765064625,0.9666329381111294,0.968430290891943,0.9994627552839158,0.7655335263006574,0.8196487978022252,0.8031792946091078,0.9702415321889444,0.9486147514569074,0.49913947424084526,0.8246955410132086,0.8357864546341304,0.9094415197722749,0.9841374684846393,0.6106475809383036,0.9230548075906926,0.8224610881559112,0.9598761577812068,1.0000000000000002,1.0000000000000002,0.7862099946151361,0.8861725174595002,0.8245270998575851,0.746285646781552,0.9991314738732809,0.7789702753270701,0.8784768455544776,0.863012490190039,0.8603950745103874,0.6454348532541943,0.7656824764993418,0.9442082412284413,0.9477155370285159,0.748128032453343,0.8189620742247042,0.7220082205459053,0.8358897795803144,0.7633277288167624,0.929010124134805,0.9322167279600249,0.827796591578979,0.7693869989788357,0.9608979577119865,0.7778946814060144,0.9247916584956424,0.6599887286980517,0.8137281810716996,0.7520692971072406,0.9163784607289734,0.9315138706752399,0.9430145700057737,0.9461255930650232,0.8553601630932351,0.9346420132756134,0.9177651820215316,0.8926895178010882,0.8688491754834633,0.8107445365621126,0.9162629245125765,0.9940682466704408,0.7719077039066766,0.7620238463308855,0.7384259716620508,0.5252858994079053,0.7055917600883002,0.9329477464715769,0.7105532429589303,0.7274728037834953,0.9605225147275754,0.9850414085017409,0.9764252159550276,0.7029428860693401,0.6668836753556087,0.8158816448031418,0.7722963613208026,0.9249283477465582,0.8674343744077837,0.5378152818352167,0.5059021686535753,0.9039571616779384,0.6850364242911963,0.9351274865690952,0.8528909155795249,0.9891812358452722,0.96269529027425,0.9323359931437053,0.7069760996320368,0.9565273839574294,0.8130957607580191,0.8817532640302151,0.9444978604760952,0.7365006949165133,0.7133133464400627,0.8106671425829975,0.775156289706068,0.9852016630076468,0.8116538267681582,0.8775092567326888,0.8563060905456765
0.9006465421714805,0.9084705213147757,1.0,1.0,1.0,0.9805522477307543,0.9805522477307543,0.9878766133831761,1.0,0.980599071168215,0.7813205119716745,0.7914714260883484,0.9105860536951527,0.9162999109508851,0.9999999999999999,0.7654460732289773,0.7902565927603331,0.849479457947792,0.971507151037501,1.0,0.721897289816291,0.8768199549824977,0.8510688816154683,0.9560267250044098,0.9834204994518566,0.9497480721205039,0.9558907851126893,0.9497480721205039,1.0,0.9637440349625099,0.5997032428361018,0.7829509669229383,0.6918144178201313,0.8149767562310438,0.822263877944083,0.8274417359777977,0.9471189892997903,0.919623215292487,0.9999999999999999,0.9999999999999999,0.7866535425371842,0.8356974045927238,0.8795918822719551,0.9999999999999998,0.9042148111456411,0.6935614597930154,0.913963701395615,0.964480068358879,0.9717424082534826,0.9999999999999998,0.7212298976993137,0.8605766808769882,0.9400518340071864,0.9973617732377315,0.9989913361434767,0.7610666438004388,0.8188301715002355,0.8988473997208509,0.9090209966467024,0.8434748685144398,0.8112003911372989,0.8112003911372989,0.9402131573415595,0.9638240165240894,1.0,0.7645612260423236,0.8828623256292523,0.8231967746972189,0.9175506317992125,0.9999999999999998,0.9137561402342201,0.8702405140821411,0.9406551283380155,0.991391459602087,0.9999999999999999,0.9897799429566537,1.0,1.0,0.9897799429566537,1.0,0.9111550559014718,0.9111550559014718,0.9074519985319128,0.9142467018262335,0.9418108970184554,0.6502141527106854,0.49633242435385694,0.6519309946118119,0.9872458121479837,0.9999999999999999,0.941832409837977,0.8847952412494857,0.762224520130752,0.9709866521322791,0.8873159552207855,0.42572439936127526,0.6756247504537044,0.7808728325634146,0.7614151344093305,0.9567452760714503,1.0,1.0,1.0,1.0,1.0,0.7475291815658308,0.7475291815658308,0.8239991082728976,0.8423094424041304,0.9999999999999999,0.9269741332812125,0.8944319225898929,0.9269741332812125,0.9900713741361807,1.0,0.7101300424009183,0.8593533178613784,0.8615983991273268,0.970931412323655,0.9999999999999999,0.7974727602619861,0.8896795520184472,0.7517989113770631,0.9586305344148299,1.0,0.9068256403184842,0.7776610403374109,0.9999999999999999,0.9999999999999999,0.9068256403184842,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.6020525995636189,0.8335170190382841,0.9879030166699383,0.9956432768883681,0.9999999999999999,0.9634099847486817,0.9709675177956418,0.9999999999999997,0.9999999999999997,0.9999999999999997,0.9381261134410906,0.9698604680973125,0.9381261134410906,0.9986346428572185,1.0,1.0,1.0,1.0,1.0,1.0,0.8163504708707514,0.9937381176659783,0.8795502854772743,0.9845714395160062,0.9982047082672493,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9504232243570182,0.7723072948570742,0.9298743263111567,0.9505500299109595,1.0,0.7651047083658324,0.8052042187331083,0.9576604513341728,0.9722692473230438,1.0,0.7509313319948827,0.6071232712616781,0.9130725597143521,0.921499144565316,0.850680244103389,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.8965608425944046,0.9176455319597162,0.8443586128581895,0.9491944674776597,0.9894026412669865,0.6865798259398287,0.8922827564702689,0.8999821949453655,0.9999338925682072,0.9999999999999999,0.9999999999999997,0.9999999999999997,0.9999999999999997,0.9999999999999997,0.9999999999999997,0.523200348616599,0.8779243909985157,0.848419952122267,0.9595100675458824,1.0,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.5594287792957299,0.8583974180099563,0.8033972227363705,0.9399075176560392,0.9702373992720414,0.9380751450446606,0.9380751450446606,0.9999999999999999,0.9999999999999999,0.9999999999999999,0.683205219043151,0.8714143364424898,0.9642011270922128,0.8709278865520745,0.9642011270922128,0.9583141930378478,0.9764854998097876,0.9764854998097876,0.9583141930378478,0.9999999999999998,0.8387065174863966,0.8951792051066882,0.9669539658461529,1.0,0.968040760286333,0.8646885206434225,0.8936303637640012,0.993564563172145,0.9584676340002775,0.9866174021401488,1.0,1.0,1.0,1.0,1.0,0.7104908006333062,0.8003838665591061,0.9005695662548263,0.9505243257614251,0.968630800763654,1.0,1.0,1.0,1.0,1.0,0.9232024648267233,0.9437649781920504,0.9636799941725093,0.9497129270749172,0.9999999999999999,0.9301522631327538,0.9818124694276654,0.8884380568692777,0.9975684004058267,0.9999679389718215,0.9952791043532129,0.9952791043532129,0.9998849246666793,0.9999999999999999,0.9999999999999999,0.9145509605060235,0.7424153850221186,0.9306532403712053,0.9890442656702099,0.9961473898305373,0.9748735326311792,0.9803273598370291,0.9803273598370291,0.9999999999999999,0.9999999999999999,0.9956671872571999,0.9963605557530337,0.9431764956688736,0.9431764956688736,1.0,0.5311635895201776,0.5311635895201776,0.9359627650195699,0.9842968181196173,0.9999999999999999,0.9794584145000522,0.8268693912226247,0.9011144427788985,0.9796830026671328,0.9999999999999998,0.810281564170415,0.8381047741900869,0.8828718357920137,0.9846021388355118,1.0,0.6479866493507058,0.7270258330037344,0.9141720633473569,0.9964911364697804,0.9995365113773853,0.7471384237436783,0.6679132074505596,0.9254458575310108,0.9870404321362798,0.9991164392759976,0.6953700685015537,0.7819114047040441,0.8711522486898835,0.918233715765705,0.9999999999999999,0.4924657216866366,0.696941494309014,0.7761770144408577,0.9607487133862808,0.9980160695965575,0.7199652025197947,0.9046166123089421,0.9748908327407555,0.9902243488964317,0.9950738387109274,0.7683734240971248,0.9237505357354188,0.9475155633144366,0.9609091478413719,0.9944230850532139,0.6377339341109058,0.6622217823415667,0.8798409172848543,0.9498909112483974,0.9048324347910092,0.6356884410990935,0.8764891826995168,0.9643382113508727,0.9997568102441122,0.9878812263489162,0.8129230266324923,0.9877954053636183,0.9677986110398196,0.9999790743160504,0.9999999999999997,0.7538368879313997,0.8936682205636287,0.8979447138313774,0.8979447138313774,1.0,0.740029030711518,0.5434504527157362,0.9827457920237285,0.9258246039935959,1.0000000000000002,0.7022023562292677,0.8094366490886397,0.7487663364423665,0.8404669438636578,1.0,0.7865408418604216,0.8872722216517033,0.8186514562170505,0.916826597617241,0.9837938999971068,0.5898176758735194,0.8036680283370224,0.8422355780496489,0.9996892207176683,0.9976408709297121,0.6669892018190147,0.8452301912660436,0.9998358281037223,0.9876531302453136,0.913356119112715,0.7006430025210377,0.8787064374486494,0.9365290925018164,0.9608839589312071,0.9999999999999998,0.7677912614704618,0.8987623988168765,0.9666387268833442,0.969374413202357,0.9994685440561305,0.7655335263006575,0.8196487978022253,0.8031775631005835,0.9702415321889445,0.9486147514569075,0.718197552632426,0.8879144205585757,0.9192969692062661,0.9237163977259355,0.9999999999999998,0.5770646694218449,0.9230548075906926,0.7964678511664346,0.9598761577812068,1.0000000000000002,0.994994890260081,0.9043377355631527,0.8861725174595001,0.8907733383608496,0.9271258628728792,0.9064070181332516,0.944696044512448,0.8784768455544776,0.863012490190039,0.900406573401087,0.8515962227231402,0.8324369522491243,0.9999999999999999,0.9698235781779233,0.748128032453343,1.0,1.0,0.8358897795803144,0.9999999999999998,1.0,0.9322167279600249,0.9289032420632495,0.7099151093223502,0.9608979577119865,0.7778946814060143,0.9822401115347873,0.9999999999999998,0.9999999999999999,0.9319374580141984,0.9163784607289732,0.900847002279366,0.9268499166191562,0.9461255930650232,0.855360163093235,0.9346420132756132,1.0,0.7452259326084957,0.5727828931513828,0.9140320621814029,0.9162629245125765,0.9619894219080154,0.771907703906677,0.8930730150516167,0.7384259716620507,0.7338093683999845,0.7055917600883002,0.9137929241728485,0.6665475187130273,0.7274728037834953,0.8270774230377022,0.9853462443796936,0.9183892898490111,0.8007548430527447,0.6316260394999111,0.815881644803142,1.0,0.9220762296980214,0.7103285293817289,0.7106184957421667,0.49841109803099404,0.894312616412421,0.6850364242911963,0.8898297984106527,0.8528909155795247,0.9887487393645645,0.8713375447171976,1.0,0.8829096717887283,0.8329998572942521,0.8130957607580191,0.8792112871691707,0.7951699053967481,0.7365006949165133,0.7684278798833267,0.8106671425829975,0.8021890837170562,0.9852658777826344,0.8559975121828359,0.8775092567326886,0.8722013947660457
